Concentration bounds for temporal difference learning with linear function approximation: The case of batch data and uniform sampling

We propose a stochastic approximation (SA) based method with randomization of samples for policy evaluation using the least squares temporal difference (LSTD) algorithm. Our proposed scheme is equivalent to running regular temporal difference learning with linear function approximation, albeit with samples picked uniformly from a given dataset. Our method results in an $O(d)$ improvement in complexity in comparison to LSTD, where $d$ is the dimension of the data. We provide non-asymptotic bounds for our proposed method, both in high probability and in expectation, under the assumption that the matrix underlying the LSTD solution is positive definite. The latter assumption can be easily satisfied for the pathwise LSTD variant proposed in [23]. Moreover, we also establish that using our method in place of LSTD does not impact the rate of convergence of the approximate value function to the true value function. These rate results coupled with the low computational complexity of our method make it attractive for implementation in big data settings, where $d$ is large. A similar low-complexity alternative for least squares regression is well-known as the stochastic gradient descent (SGD) algorithm. We provide finite-time bounds for SGD. We demonstrate the practicality of our method as an efficient alternative for pathwise LSTD empirically by combining it with the least squares policy iteration (LSPI) algorithm in a traffic signal control application. We also conduct another set of experiments that combines the SA based low-complexity variant for least squares regression with the LinUCB algorithm for contextual bandits, using the large scale news recommendation dataset from Yahoo.

==> FixedExt20_TAR_14x9_1.txt <==
# Data exported by Green Light District
#
# Infrastructure: "untitled" by 
# Simulation: "untitled"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	0.0	
40	0.0	
48	0.0	
56	0.0	
64	0.0	
72	0.0	
80	1.0	
88	3.0	
96	3.0	
104	4.0	
112	6.0	
120	6.0	
128	9.0	
136	9.0	
144	11.0	
152	14.0	
160	14.0	
168	22.0	
176	22.0	
184	25.0	
192	28.0	
200	29.0	
208	40.0	
216	40.0	
224	49.0	
232	57.0	
240	59.0	
248	67.0	
256	68.0	
264	76.0	
272	78.0	
280	80.0	
288	92.0	
296	94.0	
304	106.0	
312	118.0	
320	119.0	
328	135.0	
336	137.0	
344	146.0	
352	150.0	
360	151.0	
368	170.0	
376	175.0	
384	194.0	
392	205.0	
400	207.0	
408	219.0	
416	220.0	
424	238.0	
432	245.0	
440	247.0	
448	266.0	
456	271.0	
464	284.0	
472	298.0	
480	302.0	
488	330.0	
496	331.0	
504	337.0	
512	340.0	
520	341.0	
528	375.0	
536	380.0	
544	415.0	
552	429.0	
560	436.0	
568	465.0	
576	469.0	
584	493.0	
592	500.0	
600	502.0	
608	527.0	
616	532.0	
624	556.0	
632	578.0	
640	581.0	
648	608.0	
656	610.0	
664	618.0	
672	627.0	
680	631.0	
688	672.0	
696	685.0	
704	722.0	
712	748.0	
720	755.0	
728	800.0	
736	810.0	
744	845.0	
752	855.0	
760	868.0	
768	885.0	
776	888.0	
784	918.0	
792	937.0	
800	945.0	
808	992.0	
816	1000.0	
824	1009.0	
832	1018.0	
840	1021.0	
848	1106.0	
856	1122.0	
864	1161.0	
872	1183.0	
880	1187.0	
888	1231.0	
896	1237.0	
904	1271.0	
912	1301.0	
920	1309.0	
928	1332.0	
936	1340.0	
944	1375.0	
952	1401.0	
960	1406.0	
968	1469.0	
976	1479.0	
984	1490.0	
992	1505.0	
1000	1506.0	
1008	1589.0	
1016	1601.0	
1024	1649.0	
1032	1675.0	
1040	1682.0	
1048	1742.0	
1056	1748.0	
1064	1795.0	
1072	1815.0	
1080	1820.0	
1088	1864.0	
1096	1870.0	
1104	1921.0	
1112	1956.0	
1120	1972.0	
1128	2043.0	
1136	2058.0	
1144	2072.0	
1152	2081.0	
1160	2089.0	
1168	2175.0	
1176	2188.0	
1184	2249.0	
1192	2289.0	
1200	2296.0	
1208	2363.0	
1216	2368.0	
1224	2420.0	
1232	2455.0	
1240	2466.0	
1248	2503.0	
1256	2506.0	
1264	2566.0	
1272	2616.0	
1280	2627.0	
1288	2706.0	
1296	2725.0	
1304	2742.0	
1312	2750.0	
1320	2754.0	
1328	2839.0	
1336	2856.0	
1344	2916.0	
1352	2961.0	
1360	2964.0	
1368	3007.0	
1376	3015.0	
1384	3069.0	
1392	3092.0	
1400	3099.0	
1408	3143.0	
1416	3158.0	
1424	3223.0	
1432	3274.0	
1440	3282.0	
1448	3371.0	
1456	3385.0	
1464	3411.0	
1472	3423.0	
1480	3429.0	
1488	3517.0	
1496	3531.0	
1504	3581.0	
1512	3619.0	
1520	3627.0	
1528	3684.0	
1536	3689.0	
1544	3741.0	
1552	3778.0	
1560	3782.0	
1568	3830.0	
1576	3839.0	
1584	3904.0	
1592	3949.0	
1600	3962.0	
1608	4024.0	
1616	4037.0	
1624	4058.0	
1632	4075.0	
1640	4081.0	
1648	4153.0	
1656	4164.0	
1664	4212.0	
1672	4244.0	
1680	4250.0	
1688	4284.0	
1696	4295.0	
1704	4362.0	
1712	4404.0	
1720	4412.0	
1728	4458.0	
1736	4468.0	
1744	4525.0	
1752	4555.0	
1760	4568.0	
1768	4634.0	
1776	4645.0	
1784	4661.0	
1792	4666.0	
1800	4669.0	
1808	4755.0	
1816	4768.0	
1824	4832.0	
1832	4880.0	
1840	4884.0	
1848	4929.0	
1856	4931.0	
1864	4979.0	
1872	5008.0	
1880	5016.0	
1888	5051.0	
1896	5067.0	
1904	5119.0	
1912	5157.0	
1920	5164.0	
1928	5229.0	
1936	5234.0	
1944	5252.0	
1952	5261.0	
1960	5263.0	
1968	5332.0	
1976	5353.0	
1984	5406.0	
1992	5442.0	
2000	5468.0	
2008	5490.0	
2016	5494.0	
2024	5562.0	
2032	5580.0	
2040	5600.0	
2048	5628.0	
2056	5636.0	
2064	5724.0	
2072	5767.0	
2080	5792.0	
2088	5851.0	
2096	5854.0	
2104	5878.0	
2112	5882.0	
2120	5905.0	
2128	5976.0	
2136	5983.0	
2144	6043.0	
2152	6056.0	
2160	6079.0	
2168	6105.0	
2176	6111.0	
2184	6175.0	
2192	6206.0	
2200	6220.0	
2208	6254.0	
2216	6263.0	
2224	6334.0	
2232	6359.0	
2240	6391.0	
2248	6443.0	
2256	6446.0	
2264	6471.0	
2272	6475.0	
2280	6498.0	
2288	6538.0	
2296	6542.0	
2304	6604.0	
2312	6622.0	
2320	6639.0	
2328	6661.0	
2336	6669.0	
2344	6742.0	
2352	6750.0	
2360	6768.0	
2368	6803.0	
2376	6807.0	
2384	6877.0	
2392	6898.0	
2400	6924.0	
2408	6975.0	
2416	6980.0	
2424	7001.0	
2432	7011.0	
2440	7033.0	
2448	7081.0	
2456	7087.0	
2464	7151.0	
2472	7167.0	
2480	7183.0	
2488	7203.0	
2496	7207.0	
2504	7268.0	
2512	7281.0	
2520	7302.0	
2528	7335.0	
2536	7339.0	
2544	7400.0	
2552	7420.0	
2560	7448.0	
2568	7509.0	
2576	7515.0	
2584	7541.0	
2592	7549.0	
2600	7569.0	
2608	7632.0	
2616	7637.0	
2624	7698.0	
2632	7710.0	
2640	7727.0	
2648	7750.0	
2656	7755.0	
2664	7824.0	
2672	7834.0	
2680	7852.0	
2688	7875.0	
2696	7878.0	
2704	7940.0	
2712	7961.0	
2720	7983.0	
2728	8033.0	
2736	8043.0	
2744	8064.0	
2752	8071.0	
2760	8088.0	
2768	8128.0	
2776	8138.0	
2784	8207.0	
2792	8216.0	
2800	8233.0	
2808	8244.0	
2816	8251.0	
2824	8309.0	
2832	8327.0	
2840	8345.0	
2848	8381.0	
2856	8385.0	
2864	8443.0	
2872	8461.0	
2880	8486.0	
2888	8532.0	
2896	8533.0	
2904	8556.0	
2912	8563.0	
2920	8581.0	
2928	8625.0	
2936	8633.0	
2944	8688.0	
2952	8711.0	
2960	8728.0	
2968	8749.0	
2976	8755.0	
2984	8826.0	
2992	8842.0	
3000	8859.0	
3008	8880.0	
3016	8886.0	
3024	8951.0	
3032	8973.0	
3040	8993.0	
3048	9033.0	
3056	9033.0	
3064	9044.0	
3072	9050.0	
3080	9067.0	
3088	9104.0	
3096	9110.0	
3104	9159.0	
3112	9170.0	
3120	9188.0	
3128	9208.0	
3136	9212.0	
3144	9257.0	
3152	9260.0	
3160	9275.0	
3168	9302.0	
3176	9302.0	
3184	9352.0	
3192	9372.0	
3200	9392.0	
3208	9441.0	
3216	9450.0	
3224	9465.0	
3232	9470.0	
3240	9491.0	
3248	9520.0	
3256	9527.0	
3264	9593.0	
3272	9606.0	
3280	9618.0	
3288	9633.0	
3296	9637.0	
3304	9675.0	
3312	9686.0	
3320	9705.0	
3328	9736.0	
3336	9736.0	
3344	9776.0	
3352	9794.0	
3360	9822.0	
3368	9856.0	
3376	9859.0	
3384	9873.0	
3392	9879.0	
3400	9893.0	
3408	9933.0	
3416	9940.0	
3424	10000.0	
3432	10012.0	
3440	10020.0	
3448	10037.0	
3456	10040.0	
3464	10066.0	
3472	10076.0	
3480	10092.0	
3488	10108.0	
3496	10109.0	
3504	10139.0	
3512	10149.0	
3520	10173.0	
3528	10208.0	
3536	10210.0	
3544	10213.0	
3552	10217.0	
3560	10236.0	
3568	10265.0	
3576	10272.0	
3584	10312.0	
3592	10321.0	
3600	10326.0	
3608	10338.0	
3616	10343.0	
3624	10366.0	
3632	10369.0	
3640	10386.0	
3648	10399.0	
3656	10399.0	
3664	10429.0	
3672	10449.0	
3680	10478.0	
3688	10493.0	
3696	10494.0	
3704	10502.0	
3712	10509.0	
3720	10525.0	
3728	10548.0	
3736	10552.0	
3744	10572.0	
3752	10580.0	
3760	10590.0	
3768	10605.0	
3776	10612.0	
3784	10645.0	
3792	10653.0	
3800	10660.0	
3808	10661.0	
3816	10661.0	
3824	10691.0	
3832	10706.0	
3840	10726.0	
3848	10742.0	
3856	10744.0	
3864	10748.0	
3872	10756.0	
3880	10768.0	
3888	10793.0	
3896	10796.0	
3904	10807.0	
3912	10814.0	
3920	10824.0	
3928	10838.0	
3936	10839.0	
3944	10860.0	
3952	10868.0	
3960	10878.0	
3968	10879.0	
3976	10879.0	
3984	10916.0	
3992	10933.0	
4000	10961.0	
4008	10964.0	
4016	10965.0	
4024	10969.0	
4032	10972.0	
4040	11008.0	
4048	11017.0	
4056	11025.0	
4064	11036.0	
4072	11041.0	
4080	11051.0	
4088	11058.0	
4096	11071.0	
4104	11092.0	
4112	11101.0	
4120	11104.0	
4128	11104.0	
4136	11115.0	
4144	11151.0	
4152	11161.0	
4160	11179.0	
4168	11179.0	
4176	11179.0	
4184	11181.0	
4192	11181.0	
4200	11201.0	
4208	11208.0	
4216	11213.0	
4224	11230.0	
4232	11231.0	
4240	11250.0	
4248	11256.0	
4256	11264.0	
4264	11284.0	
4272	11293.0	
4280	11298.0	
4288	11298.0	
4296	11307.0	
4304	11327.0	
4312	11340.0	
4320	11347.0	
4328	11347.0	
4336	11348.0	
4344	11350.0	
4352	11350.0	
4360	11358.0	
4368	11360.0	
4376	11363.0	
4384	11373.0	
4392	11378.0	
4400	11390.0	
4408	11395.0	
4416	11408.0	
4424	11425.0	
4432	11426.0	
4440	11427.0	
4448	11427.0	
4456	11434.0	
4464	11455.0	
4472	11461.0	
4480	11463.0	
4488	11463.0	
4496	11463.0	
4504	11463.0	
4512	11463.0	
4520	11480.0	
4528	11496.0	
4536	11501.0	
4544	11503.0	
4552	11510.0	
4560	11519.0	
4568	11523.0	
4576	11531.0	
4584	11546.0	
4592	11553.0	
4600	11558.0	
4608	11559.0	
4616	11565.0	
4624	11583.0	
4632	11590.0	
4640	11599.0	
4648	11599.0	
4656	11599.0	
4664	11599.0	
4672	11599.0	
4680	11613.0	
4688	11626.0	
4696	11632.0	
4704	11632.0	
4712	11632.0	
4720	11646.0	
4728	11654.0	
4736	11666.0	
4744	11682.0	
4752	11688.0	
4760	11691.0	
4768	11691.0	
4776	11697.0	
4784	11716.0	
4792	11721.0	
4800	11725.0	
4808	11725.0	
4816	11725.0	
4824	11725.0	
4832	11725.0	
4840	11730.0	
4848	11737.0	
4856	11745.0	
4864	11745.0	
4872	11745.0	
4880	11755.0	
4888	11760.0	
4896	11770.0	
4904	11791.0	
4912	11792.0	
4920	11795.0	
4928	11795.0	
4936	11801.0	
4944	11810.0	
4952	11821.0	
4960	11826.0	
4968	11826.0	
4976	11826.0	
4984	11826.0	
4992	11826.0	


==> FixedExt20_TAR_7x9_1.txt <==
# Data exported by Green Light District
#
# Infrastructure: "untitled" by 
# Simulation: "untitled"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	1.0	
40	1.0	
48	1.0	
56	1.0	
64	1.0	
72	1.0	
80	1.0	
88	5.0	
96	6.0	
104	7.0	
112	8.0	
120	9.0	
128	11.0	
136	11.0	
144	15.0	
152	15.0	
160	15.0	
168	23.0	
176	24.0	
184	26.0	
192	30.0	
200	30.0	
208	43.0	
216	45.0	
224	53.0	
232	57.0	
240	57.0	
248	76.0	
256	77.0	
264	87.0	
272	95.0	
280	95.0	
288	102.0	
296	104.0	
304	110.0	
312	114.0	
320	116.0	
328	136.0	
336	138.0	
344	147.0	
352	152.0	
360	152.0	
368	180.0	
376	189.0	
384	198.0	
392	206.0	
400	207.0	
408	223.0	
416	226.0	
424	238.0	
432	248.0	
440	250.0	
448	264.0	
456	270.0	
464	287.0	
472	303.0	
480	306.0	
488	333.0	
496	338.0	
504	357.0	
512	366.0	
520	368.0	
528	398.0	
536	406.0	
544	437.0	
552	448.0	
560	454.0	
568	485.0	
576	488.0	
584	517.0	
592	537.0	
600	542.0	
608	558.0	
616	559.0	
624	596.0	
632	630.0	
640	632.0	
648	677.0	
656	683.0	
664	699.0	
672	712.0	
680	714.0	
688	764.0	
696	774.0	
704	800.0	
712	832.0	
720	837.0	
728	878.0	
736	886.0	
744	913.0	
752	941.0	
760	949.0	
768	970.0	
776	975.0	
784	1014.0	
792	1077.0	
800	1085.0	
808	1139.0	
816	1152.0	
824	1168.0	
832	1196.0	
840	1197.0	
848	1280.0	
856	1304.0	
864	1344.0	
872	1382.0	
880	1384.0	
888	1436.0	
896	1448.0	
904	1479.0	
912	1511.0	
920	1517.0	
928	1534.0	
936	1537.0	
944	1577.0	
952	1630.0	
960	1635.0	
968	1703.0	
976	1724.0	
984	1742.0	
992	1756.0	
1000	1761.0	
1008	1838.0	
1016	1849.0	
1024	1889.0	
1032	1914.0	
1040	1919.0	
1048	1967.0	
1056	1976.0	
1064	2022.0	
1072	2047.0	
1080	2048.0	
1088	2059.0	
1096	2066.0	
1104	2113.0	
1112	2155.0	
1120	2160.0	
1128	2225.0	
1136	2244.0	
1144	2265.0	
1152	2284.0	
1160	2287.0	
1168	2371.0	
1176	2403.0	
1184	2444.0	
1192	2472.0	
1200	2479.0	
1208	2529.0	
1216	2540.0	
1224	2587.0	
1232	2626.0	
1240	2634.0	
1248	2650.0	
1256	2654.0	
1264	2703.0	
1272	2739.0	
1280	2741.0	
1288	2813.0	
1296	2823.0	
1304	2851.0	
1312	2871.0	
1320	2874.0	
1328	2960.0	
1336	2984.0	
1344	3025.0	
1352	3053.0	
1360	3065.0	
1368	3125.0	
1376	3138.0	
1384	3176.0	
1392	3202.0	
1400	3209.0	
1408	3225.0	
1416	3231.0	
1424	3287.0	
1432	3339.0	
1440	3345.0	
1448	3415.0	
1456	3432.0	
1464	3467.0	
1472	3491.0	
1480	3498.0	
1488	3586.0	
1496	3605.0	
1504	3646.0	
1512	3663.0	
1520	3668.0	
1528	3729.0	
1536	3735.0	
1544	3776.0	
1552	3807.0	
1560	3811.0	
1568	3836.0	
1576	3837.0	
1584	3882.0	
1592	3928.0	
1600	3935.0	
1608	4010.0	
1616	4031.0	
1624	4060.0	
1632	4078.0	
1640	4082.0	
1648	4159.0	
1656	4188.0	
1664	4228.0	
1672	4266.0	
1680	4277.0	
1688	4334.0	
1696	4342.0	
1704	4383.0	
1712	4413.0	
1720	4418.0	
1728	4439.0	
1736	4445.0	
1744	4490.0	
1752	4537.0	
1760	4541.0	
1768	4610.0	
1776	4622.0	
1784	4644.0	
1792	4657.0	
1800	4663.0	
1808	4748.0	
1816	4776.0	
1824	4821.0	
1832	4850.0	
1840	4852.0	
1848	4910.0	
1856	4924.0	
1864	4958.0	
1872	4994.0	
1880	4995.0	
1888	5015.0	
1896	5017.0	
1904	5073.0	
1912	5098.0	
1920	5100.0	
1928	5171.0	
1936	5191.0	
1944	5216.0	
1952	5229.0	
1960	5241.0	
1968	5313.0	
1976	5340.0	
1984	5386.0	
1992	5420.0	
2000	5439.0	
2008	5476.0	
2016	5481.0	
2024	5532.0	
2032	5563.0	
2040	5574.0	
2048	5583.0	
2056	5588.0	
2064	5655.0	
2072	5669.0	
2080	5691.0	
2088	5757.0	
2096	5770.0	
2104	5808.0	
2112	5826.0	
2120	5843.0	
2128	5912.0	
2136	5923.0	
2144	5967.0	
2152	5988.0	
2160	6004.0	
2168	6046.0	
2176	6057.0	
2184	6113.0	
2192	6144.0	
2200	6151.0	
2208	6176.0	
2216	6180.0	
2224	6242.0	
2232	6253.0	
2240	6274.0	
2248	6335.0	
2256	6353.0	
2264	6381.0	
2272	6395.0	
2280	6416.0	
2288	6498.0	
2296	6510.0	
2304	6570.0	
2312	6587.0	
2320	6599.0	
2328	6639.0	
2336	6645.0	
2344	6701.0	
2352	6733.0	
2360	6740.0	
2368	6756.0	
2376	6757.0	
2384	6827.0	
2392	6845.0	
2400	6865.0	
2408	6944.0	
2416	6962.0	
2424	6995.0	
2432	7006.0	
2440	7023.0	
2448	7102.0	
2456	7125.0	
2464	7182.0	
2472	7203.0	
2480	7221.0	
2488	7263.0	
2496	7273.0	
2504	7322.0	
2512	7339.0	
2520	7350.0	
2528	7364.0	
2536	7366.0	
2544	7432.0	
2552	7447.0	
2560	7472.0	
2568	7531.0	
2576	7543.0	
2584	7571.0	
2592	7579.0	
2600	7598.0	
2608	7681.0	
2616	7694.0	
2624	7752.0	
2632	7772.0	
2640	7791.0	
2648	7835.0	
2656	7841.0	
2664	7884.0	
2672	7901.0	
2680	7909.0	
2688	7927.0	
2696	7929.0	
2704	7990.0	
2712	8010.0	
2720	8032.0	
2728	8100.0	
2736	8118.0	
2744	8154.0	
2752	8172.0	
2760	8193.0	
2768	8261.0	
2776	8277.0	
2784	8325.0	
2792	8345.0	
2800	8368.0	
2808	8417.0	
2816	8427.0	
2824	8467.0	
2832	8492.0	
2840	8503.0	
2848	8520.0	
2856	8523.0	
2864	8590.0	
2872	8613.0	
2880	8637.0	
2888	8709.0	
2896	8730.0	
2904	8768.0	
2912	8779.0	
2920	8797.0	
2928	8864.0	
2936	8877.0	
2944	8933.0	
2952	8950.0	
2960	8966.0	
2968	9018.0	
2976	9023.0	
2984	9074.0	
2992	9099.0	
3000	9113.0	
3008	9128.0	
3016	9133.0	
3024	9193.0	
3032	9220.0	
3040	9246.0	
3048	9314.0	
3056	9329.0	
3064	9364.0	
3072	9380.0	
3080	9400.0	
3088	9471.0	
3096	9493.0	
3104	9542.0	
3112	9561.0	
3120	9578.0	
3128	9627.0	
3136	9634.0	
3144	9696.0	
3152	9727.0	
3160	9737.0	
3168	9756.0	
3176	9760.0	
3184	9817.0	
3192	9834.0	
3200	9854.0	
3208	9917.0	
3216	9932.0	
3224	9959.0	
3232	9971.0	
3240	9991.0	
3248	10055.0	
3256	10070.0	
3264	10117.0	
3272	10145.0	
3280	10164.0	
3288	10204.0	
3296	10211.0	
3304	10264.0	
3312	10284.0	
3320	10293.0	
3328	10314.0	
3336	10318.0	
3344	10384.0	
3352	10397.0	
3360	10416.0	
3368	10481.0	
3376	10497.0	
3384	10525.0	
3392	10535.0	
3400	10554.0	
3408	10616.0	
3416	10632.0	
3424	10685.0	
3432	10704.0	
3440	10723.0	
3448	10770.0	
3456	10773.0	
3464	10832.0	
3472	10858.0	
3480	10876.0	
3488	10897.0	
3496	10898.0	
3504	10971.0	
3512	10990.0	
3520	11009.0	
3528	11069.0	
3536	11086.0	
3544	11116.0	
3552	11129.0	
3560	11145.0	
3568	11213.0	
3576	11234.0	
3584	11287.0	
3592	11292.0	
3600	11308.0	
3608	11346.0	
3616	11353.0	
3624	11419.0	
3632	11440.0	
3640	11449.0	
3648	11469.0	
3656	11473.0	
3664	11535.0	
3672	11549.0	
3680	11565.0	
3688	11627.0	
3696	11634.0	
3704	11665.0	
3712	11679.0	
3720	11694.0	
3728	11792.0	
3736	11811.0	
3744	11859.0	
3752	11880.0	
3760	11898.0	
3768	11955.0	
3776	11960.0	
3784	12003.0	
3792	12021.0	
3800	12032.0	
3808	12040.0	
3816	12043.0	
3824	12099.0	
3832	12112.0	
3840	12131.0	
3848	12190.0	
3856	12203.0	
3864	12225.0	
3872	12232.0	
3880	12250.0	
3888	12328.0	
3896	12347.0	
3904	12404.0	
3912	12418.0	
3920	12434.0	
3928	12480.0	
3936	12486.0	
3944	12527.0	
3952	12540.0	
3960	12546.0	
3968	12555.0	
3976	12563.0	
3984	12632.0	
3992	12645.0	
4000	12699.0	
4008	12724.0	
4016	12735.0	
4024	12774.0	
4032	12782.0	
4040	12830.0	
4048	12866.0	
4056	12892.0	
4064	12953.0	
4072	12964.0	
4080	13016.0	
4088	13029.0	
4096	13052.0	
4104	13105.0	
4112	13111.0	
4120	13134.0	
4128	13140.0	
4136	13159.0	
4144	13222.0	
4152	13232.0	
4160	13293.0	
4168	13322.0	
4176	13334.0	
4184	13361.0	
4192	13373.0	
4200	13437.0	
4208	13481.0	
4216	13511.0	
4224	13570.0	
4232	13574.0	
4240	13623.0	
4248	13634.0	
4256	13655.0	
4264	13705.0	
4272	13713.0	
4280	13734.0	
4288	13738.0	
4296	13751.0	
4304	13795.0	
4312	13796.0	
4320	13853.0	
4328	13883.0	
4336	13894.0	
4344	13911.0	
4352	13914.0	
4360	13973.0	
4368	14015.0	
4376	14031.0	
4384	14087.0	
4392	14097.0	
4400	14138.0	
4408	14153.0	
4416	14173.0	
4424	14210.0	
4432	14216.0	
4440	14239.0	
4448	14244.0	
4456	14258.0	
4464	14305.0	
4472	14311.0	
4480	14353.0	
4488	14377.0	
4496	14393.0	
4504	14419.0	
4512	14419.0	
4520	14472.0	
4528	14499.0	
4536	14520.0	
4544	14565.0	
4552	14565.0	
4560	14608.0	
4568	14621.0	
4576	14634.0	
4584	14660.0	
4592	14666.0	
4600	14677.0	
4608	14681.0	
4616	14696.0	
4624	14740.0	
4632	14743.0	
4640	14779.0	
4648	14809.0	
4656	14827.0	
4664	14844.0	
4672	14844.0	
4680	14895.0	
4688	14929.0	
4696	14949.0	
4704	14992.0	
4712	14999.0	
4720	15050.0	
4728	15057.0	
4736	15073.0	
4744	15108.0	
4752	15112.0	
4760	15135.0	
4768	15139.0	
4776	15157.0	
4784	15207.0	
4792	15210.0	
4800	15249.0	
4808	15263.0	
4816	15281.0	
4824	15309.0	
4832	15310.0	
4840	15359.0	
4848	15385.0	
4856	15405.0	
4864	15438.0	
4872	15439.0	
4880	15475.0	
4888	15481.0	
4896	15497.0	
4904	15533.0	
4912	15538.0	
4920	15554.0	
4928	15556.0	
4936	15568.0	
4944	15605.0	
4952	15608.0	
4960	15645.0	
4968	15671.0	
4976	15686.0	
4984	15710.0	
4992	15712.0	


==> FixedExt30_TAR_14x9_1.txt <==
# Data exported by Green Light District
#
# Infrastructure: "untitled" by 
# Simulation: "untitled"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	0.0	
40	0.0	
48	0.0	
56	0.0	
64	0.0	
72	1.0	
80	1.0	
88	1.0	
96	1.0	
104	2.0	
112	5.0	
120	7.0	
128	7.0	
136	7.0	
144	8.0	
152	9.0	
160	9.0	
168	9.0	
176	18.0	
184	18.0	
192	19.0	
200	27.0	
208	30.0	
216	30.0	
224	32.0	
232	32.0	
240	39.0	
248	39.0	
256	44.0	
264	65.0	
272	72.0	
280	74.0	
288	86.0	
296	104.0	
304	106.0	
312	109.0	
320	121.0	
328	136.0	
336	143.0	
344	144.0	
352	157.0	
360	166.0	
368	167.0	
376	168.0	
384	178.0	
392	199.0	
400	199.0	
408	210.0	
416	228.0	
424	230.0	
432	231.0	
440	238.0	
448	255.0	
456	255.0	
464	260.0	
472	260.0	
480	288.0	
488	289.0	
496	295.0	
504	334.0	
512	347.0	
520	353.0	
528	370.0	
536	393.0	
544	396.0	
552	398.0	
560	412.0	
568	448.0	
576	454.0	
584	460.0	
592	494.0	
600	522.0	
608	527.0	
616	528.0	
624	550.0	
632	558.0	
640	568.0	
648	592.0	
656	629.0	
664	632.0	
672	633.0	
680	651.0	
688	663.0	
696	664.0	
704	672.0	
712	673.0	
720	708.0	
728	712.0	
736	731.0	
744	788.0	
752	805.0	
760	809.0	
768	827.0	
776	881.0	
784	885.0	
792	887.0	
800	909.0	
808	951.0	
816	957.0	
824	960.0	
832	989.0	
840	1020.0	
848	1024.0	
856	1028.0	
864	1059.0	
872	1074.0	
880	1079.0	
888	1114.0	
896	1178.0	
904	1191.0	
912	1191.0	
920	1215.0	
928	1238.0	
936	1241.0	
944	1248.0	
952	1249.0	
960	1308.0	
968	1315.0	
976	1336.0	
984	1402.0	
992	1433.0	
1000	1439.0	
1008	1469.0	
1016	1527.0	
1024	1530.0	
1032	1533.0	
1040	1575.0	
1048	1639.0	
1056	1650.0	
1064	1665.0	
1072	1703.0	
1080	1721.0	
1088	1728.0	
1096	1732.0	
1104	1781.0	
1112	1813.0	
1120	1823.0	
1128	1867.0	
1136	1948.0	
1144	1967.0	
1152	1970.0	
1160	2012.0	
1168	2027.0	
1176	2032.0	
1184	2039.0	
1192	2057.0	
1200	2108.0	
1208	2118.0	
1216	2153.0	
1224	2238.0	
1232	2271.0	
1240	2282.0	
1248	2311.0	
1256	2368.0	
1264	2372.0	
1272	2374.0	
1280	2402.0	
1288	2481.0	
1296	2492.0	
1304	2507.0	
1312	2542.0	
1320	2561.0	
1328	2565.0	
1336	2569.0	
1344	2617.0	
1352	2640.0	
1360	2651.0	
1368	2695.0	
1376	2767.0	
1384	2776.0	
1392	2781.0	
1400	2810.0	
1408	2826.0	
1416	2831.0	
1424	2834.0	
1432	2856.0	
1440	2912.0	
1448	2925.0	
1456	2973.0	
1464	3050.0	
1472	3089.0	
1480	3101.0	
1488	3124.0	
1496	3174.0	
1504	3181.0	
1512	3181.0	
1520	3205.0	
1528	3276.0	
1536	3294.0	
1544	3315.0	
1552	3353.0	
1560	3384.0	
1568	3388.0	
1576	3394.0	
1584	3445.0	
1592	3481.0	
1600	3498.0	
1608	3542.0	
1616	3613.0	
1624	3625.0	
1632	3627.0	
1640	3674.0	
1648	3683.0	
1656	3687.0	
1664	3692.0	
1672	3712.0	
1680	3777.0	
1688	3788.0	
1696	3814.0	
1704	3889.0	
1712	3938.0	
1720	3943.0	
1728	3974.0	
1736	4014.0	
1744	4016.0	
1752	4019.0	
1760	4039.0	
1768	4135.0	
1776	4149.0	
1784	4163.0	
1792	4204.0	
1800	4226.0	
1808	4231.0	
1816	4237.0	
1824	4275.0	
1832	4304.0	
1840	4311.0	
1848	4340.0	
1856	4419.0	
1864	4437.0	
1872	4438.0	
1880	4473.0	
1888	4483.0	
1896	4490.0	
1904	4495.0	
1912	4514.0	
1920	4554.0	
1928	4557.0	
1936	4591.0	
1944	4652.0	
1952	4693.0	
1960	4694.0	
1968	4718.0	
1976	4751.0	
1984	4760.0	
1992	4768.0	
2000	4809.0	
2008	4865.0	
2016	4876.0	
2024	4894.0	
2032	4944.0	
2040	4956.0	
2048	4960.0	
2056	4962.0	
2064	5002.0	
2072	5007.0	
2080	5013.0	
2088	5041.0	
2096	5104.0	
2104	5107.0	
2112	5118.0	
2120	5146.0	
2128	5152.0	
2136	5156.0	
2144	5159.0	
2152	5195.0	
2160	5216.0	
2168	5222.0	
2176	5244.0	
2184	5325.0	
2192	5348.0	
2200	5357.0	
2208	5385.0	
2216	5408.0	
2224	5417.0	
2232	5422.0	
2240	5458.0	
2248	5533.0	
2256	5557.0	
2264	5580.0	
2272	5635.0	
2280	5650.0	
2288	5653.0	
2296	5658.0	
2304	5700.0	
2312	5721.0	
2320	5732.0	
2328	5772.0	
2336	5838.0	
2344	5846.0	
2352	5858.0	
2360	5890.0	
2368	5894.0	
2376	5898.0	
2384	5902.0	
2392	5945.0	
2400	5974.0	
2408	5986.0	
2416	6010.0	
2424	6070.0	
2432	6080.0	
2440	6086.0	
2448	6107.0	
2456	6124.0	
2464	6135.0	
2472	6145.0	
2480	6170.0	
2488	6231.0	
2496	6245.0	
2504	6272.0	
2512	6293.0	
2520	6295.0	
2528	6298.0	
2536	6300.0	
2544	6349.0	
2552	6369.0	
2560	6387.0	
2568	6427.0	
2576	6478.0	
2584	6483.0	
2592	6488.0	
2600	6499.0	
2608	6503.0	
2616	6507.0	
2624	6510.0	
2632	6532.0	
2640	6544.0	
2648	6558.0	
2656	6590.0	
2664	6616.0	
2672	6622.0	
2680	6628.0	
2688	6636.0	
2696	6654.0	
2704	6658.0	
2712	6664.0	
2720	6696.0	
2728	6748.0	
2736	6762.0	
2744	6782.0	
2752	6800.0	
2760	6803.0	
2768	6804.0	
2776	6805.0	
2784	6843.0	
2792	6864.0	
2800	6878.0	
2808	6913.0	
2816	6949.0	
2824	6949.0	
2832	6956.0	
2840	6965.0	
2848	6975.0	
2856	6982.0	
2864	6984.0	
2872	7003.0	
2880	7018.0	
2888	7023.0	
2896	7036.0	
2904	7050.0	
2912	7053.0	
2920	7056.0	
2928	7070.0	
2936	7087.0	
2944	7098.0	
2952	7100.0	
2960	7124.0	
2968	7158.0	
2976	7163.0	
2984	7176.0	
2992	7185.0	
3000	7185.0	
3008	7185.0	
3016	7185.0	
3024	7211.0	
3032	7228.0	
3040	7232.0	
3048	7253.0	
3056	7272.0	
3064	7272.0	
3072	7277.0	
3080	7288.0	
3088	7292.0	
3096	7295.0	
3104	7299.0	
3112	7311.0	
3120	7322.0	
3128	7330.0	
3136	7338.0	
3144	7352.0	
3152	7358.0	
3160	7359.0	
3168	7368.0	
3176	7383.0	
3184	7390.0	
3192	7392.0	
3200	7409.0	
3208	7431.0	
3216	7440.0	
3224	7454.0	
3232	7465.0	
3240	7467.0	
3248	7468.0	
3256	7468.0	
3264	7494.0	
3272	7508.0	
3280	7517.0	
3288	7544.0	
3296	7575.0	
3304	7575.0	
3312	7577.0	
3320	7584.0	
3328	7587.0	
3336	7589.0	
3344	7589.0	
3352	7607.0	
3360	7620.0	
3368	7624.0	
3376	7637.0	
3384	7652.0	
3392	7657.0	
3400	7662.0	
3408	7678.0	
3416	7691.0	
3424	7696.0	
3432	7700.0	
3440	7718.0	
3448	7731.0	
3456	7732.0	
3464	7742.0	
3472	7749.0	
3480	7749.0	
3488	7749.0	
3496	7749.0	
3504	7767.0	
3512	7782.0	
3520	7787.0	
3528	7808.0	
3536	7818.0	
3544	7818.0	
3552	7818.0	
3560	7820.0	
3568	7820.0	
3576	7821.0	
3584	7821.0	
3592	7831.0	
3600	7838.0	
3608	7843.0	
3616	7855.0	
3624	7872.0	
3632	7879.0	
3640	7880.0	
3648	7891.0	
3656	7905.0	
3664	7911.0	
3672	7918.0	
3680	7930.0	
3688	7942.0	
3696	7949.0	
3704	7958.0	
3712	7963.0	
3720	7963.0	
3728	7963.0	
3736	7963.0	
3744	7985.0	
3752	7998.0	
3760	8008.0	
3768	8026.0	
3776	8036.0	
3784	8037.0	
3792	8038.0	
3800	8042.0	
3808	8042.0	
3816	8042.0	
3824	8042.0	
3832	8054.0	
3840	8056.0	
3848	8058.0	
3856	8065.0	
3864	8080.0	
3872	8086.0	
3880	8088.0	
3888	8100.0	
3896	8112.0	
3904	8114.0	
3912	8121.0	
3920	8133.0	
3928	8145.0	
3936	8152.0	
3944	8158.0	
3952	8164.0	
3960	8164.0	
3968	8164.0	
3976	8164.0	
3984	8190.0	
3992	8199.0	
4000	8222.0	
4008	8230.0	
4016	8230.0	
4024	8230.0	
4032	8231.0	
4040	8231.0	
4048	8231.0	
4056	8231.0	
4064	8231.0	
4072	8244.0	
4080	8249.0	
4088	8260.0	
4096	8274.0	
4104	8283.0	
4112	8284.0	
4120	8294.0	
4128	8309.0	
4136	8322.0	
4144	8326.0	
4152	8338.0	
4160	8349.0	
4168	8352.0	
4176	8356.0	
4184	8369.0	
4192	8371.0	
4200	8371.0	
4208	8371.0	
4216	8375.0	
4224	8399.0	
4232	8405.0	
4240	8419.0	
4248	8435.0	
4256	8435.0	
4264	8435.0	
4272	8435.0	
4280	8435.0	
4288	8435.0	
4296	8435.0	
4304	8435.0	
4312	8441.0	
4320	8446.0	
4328	8455.0	
4336	8464.0	
4344	8470.0	
4352	8473.0	
4360	8480.0	
4368	8491.0	
4376	8495.0	
4384	8498.0	
4392	8506.0	
4400	8517.0	
4408	8522.0	
4416	8529.0	
4424	8538.0	
4432	8538.0	
4440	8538.0	
4448	8538.0	
4456	8542.0	
4464	8569.0	
4472	8580.0	
4480	8593.0	
4488	8605.0	
4496	8606.0	
4504	8606.0	
4512	8606.0	
4520	8606.0	
4528	8606.0	
4536	8606.0	
4544	8606.0	
4552	8621.0	
4560	8628.0	
4568	8635.0	
4576	8643.0	
4584	8658.0	
4592	8659.0	
4600	8663.0	
4608	8679.0	
4616	8687.0	
4624	8691.0	
4632	8698.0	
4640	8709.0	
4648	8716.0	
4656	8721.0	
4664	8729.0	
4672	8730.0	
4680	8730.0	
4688	8730.0	
4696	8734.0	
4704	8750.0	
4712	8763.0	
4720	8777.0	
4728	8791.0	
4736	8791.0	
4744	8791.0	
4752	8793.0	
4760	8793.0	
4768	8793.0	
4776	8793.0	
4784	8793.0	
4792	8806.0	
4800	8810.0	
4808	8815.0	
4816	8823.0	
4824	8839.0	
4832	8845.0	
4840	8848.0	
4848	8862.0	
4856	8869.0	
4864	8872.0	
4872	8881.0	
4880	8892.0	
4888	8901.0	
4896	8904.0	
4904	8917.0	
4912	8917.0	
4920	8917.0	
4928	8917.0	
4936	8921.0	
4944	8950.0	
4952	8959.0	
4960	8975.0	
4968	8982.0	
4976	8983.0	
4984	8983.0	
4992	8984.0	


==> FixedExt30_TAR_7x9_1.txt <==
# Data exported by Green Light District
#
# Infrastructure: "untitled" by 
# Simulation: "untitled"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	0.0	
40	0.0	
48	1.0	
56	1.0	
64	1.0	
72	2.0	
80	2.0	
88	4.0	
96	5.0	
104	5.0	
112	7.0	
120	9.0	
128	9.0	
136	9.0	
144	10.0	
152	11.0	
160	11.0	
168	12.0	
176	24.0	
184	28.0	
192	29.0	
200	35.0	
208	40.0	
216	40.0	
224	42.0	
232	43.0	
240	61.0	
248	62.0	
256	67.0	
264	87.0	
272	94.0	
280	95.0	
288	100.0	
296	119.0	
304	122.0	
312	125.0	
320	134.0	
328	145.0	
336	147.0	
344	150.0	
352	161.0	
360	166.0	
368	167.0	
376	171.0	
384	186.0	
392	190.0	
400	191.0	
408	205.0	
416	231.0	
424	241.0	
432	241.0	
440	257.0	
448	282.0	
456	285.0	
464	291.0	
472	291.0	
480	322.0	
488	334.0	
496	336.0	
504	372.0	
512	380.0	
520	384.0	
528	406.0	
536	442.0	
544	446.0	
552	449.0	
560	470.0	
568	500.0	
576	502.0	
584	503.0	
592	530.0	
600	541.0	
608	547.0	
616	552.0	
624	570.0	
632	581.0	
640	586.0	
648	617.0	
656	673.0	
664	688.0	
672	691.0	
680	710.0	
688	737.0	
696	739.0	
704	749.0	
712	750.0	
720	804.0	
728	814.0	
736	834.0	
744	882.0	
752	911.0	
760	914.0	
768	937.0	
776	980.0	
784	984.0	
792	993.0	
800	1020.0	
808	1069.0	
816	1077.0	
824	1083.0	
832	1110.0	
840	1125.0	
848	1131.0	
856	1133.0	
864	1165.0	
872	1196.0	
880	1206.0	
888	1232.0	
896	1296.0	
904	1327.0	
912	1333.0	
920	1363.0	
928	1402.0	
936	1405.0	
944	1411.0	
952	1411.0	
960	1479.0	
968	1490.0	
976	1512.0	
984	1569.0	
992	1623.0	
1000	1628.0	
1008	1660.0	
1016	1717.0	
1024	1719.0	
1032	1726.0	
1040	1768.0	
1048	1810.0	
1056	1821.0	
1064	1833.0	
1072	1856.0	
1080	1868.0	
1088	1872.0	
1096	1874.0	
1104	1913.0	
1112	1938.0	
1120	1939.0	
1128	1973.0	
1136	2044.0	
1144	2076.0	
1152	2086.0	
1160	2117.0	
1168	2143.0	
1176	2149.0	
1184	2155.0	
1192	2169.0	
1200	2221.0	
1208	2239.0	
1216	2267.0	
1224	2334.0	
1232	2364.0	
1240	2368.0	
1248	2400.0	
1256	2460.0	
1264	2483.0	
1272	2491.0	
1280	2513.0	
1288	2572.0	
1296	2578.0	
1304	2587.0	
1312	2615.0	
1320	2622.0	
1328	2624.0	
1336	2626.0	
1344	2658.0	
1352	2698.0	
1360	2702.0	
1368	2740.0	
1376	2817.0	
1384	2855.0	
1392	2868.0	
1400	2907.0	
1408	2929.0	
1416	2933.0	
1424	2941.0	
1432	2955.0	
1440	3012.0	
1448	3038.0	
1456	3068.0	
1464	3134.0	
1472	3167.0	
1480	3172.0	
1488	3203.0	
1496	3265.0	
1504	3277.0	
1512	3282.0	
1520	3315.0	
1528	3372.0	
1536	3379.0	
1544	3387.0	
1552	3410.0	
1560	3425.0	
1568	3429.0	
1576	3435.0	
1584	3461.0	
1592	3488.0	
1600	3493.0	
1608	3511.0	
1616	3588.0	
1624	3621.0	
1632	3635.0	
1640	3682.0	
1648	3725.0	
1656	3727.0	
1664	3732.0	
1672	3753.0	
1680	3804.0	
1688	3818.0	
1696	3844.0	
1704	3899.0	
1712	3930.0	
1720	3937.0	
1728	3960.0	
1736	3999.0	
1744	4017.0	
1752	4024.0	
1760	4045.0	
1768	4102.0	
1776	4119.0	
1784	4142.0	
1792	4182.0	
1800	4190.0	
1808	4192.0	
1816	4193.0	
1824	4228.0	
1832	4253.0	
1840	4258.0	
1848	4280.0	
1856	4353.0	
1864	4379.0	
1872	4392.0	
1880	4427.0	
1888	4446.0	
1896	4447.0	
1904	4453.0	
1912	4461.0	
1920	4515.0	
1928	4531.0	
1936	4549.0	
1944	4595.0	
1952	4636.0	
1960	4644.0	
1968	4673.0	
1976	4724.0	
1984	4734.0	
1992	4744.0	
2000	4777.0	
2008	4825.0	
2016	4840.0	
2024	4857.0	
2032	4883.0	
2040	4885.0	
2048	4891.0	
2056	4893.0	
2064	4952.0	
2072	4969.0	
2080	4971.0	
2088	5003.0	
2096	5085.0	
2104	5104.0	
2112	5119.0	
2120	5154.0	
2128	5173.0	
2136	5179.0	
2144	5188.0	
2152	5214.0	
2160	5250.0	
2168	5264.0	
2176	5285.0	
2184	5352.0	
2192	5362.0	
2200	5365.0	
2208	5389.0	
2216	5429.0	
2224	5438.0	
2232	5447.0	
2240	5472.0	
2248	5501.0	
2256	5512.0	
2264	5526.0	
2272	5553.0	
2280	5558.0	
2288	5558.0	
2296	5558.0	
2304	5592.0	
2312	5606.0	
2320	5607.0	
2328	5627.0	
2336	5707.0	
2344	5717.0	
2352	5732.0	
2360	5768.0	
2368	5789.0	
2376	5797.0	
2384	5803.0	
2392	5829.0	
2400	5859.0	
2408	5875.0	
2416	5900.0	
2424	5953.0	
2432	5969.0	
2440	5978.0	
2448	6000.0	
2456	6040.0	
2464	6044.0	
2472	6048.0	
2480	6071.0	
2488	6098.0	
2496	6105.0	
2504	6119.0	
2512	6149.0	
2520	6158.0	
2528	6158.0	
2536	6158.0	
2544	6205.0	
2552	6224.0	
2560	6226.0	
2568	6250.0	
2576	6331.0	
2584	6347.0	
2592	6364.0	
2600	6401.0	
2608	6422.0	
2616	6436.0	
2624	6441.0	
2632	6466.0	
2640	6487.0	
2648	6498.0	
2656	6521.0	
2664	6568.0	
2672	6585.0	
2680	6589.0	
2688	6614.0	
2696	6644.0	
2704	6648.0	
2712	6654.0	
2720	6677.0	
2728	6701.0	
2736	6707.0	
2744	6719.0	
2752	6735.0	
2760	6739.0	
2768	6739.0	
2776	6739.0	
2784	6758.0	
2792	6761.0	
2800	6764.0	
2808	6778.0	
2816	6830.0	
2824	6844.0	
2832	6853.0	
2840	6883.0	
2848	6898.0	
2856	6898.0	
2864	6899.0	
2872	6917.0	
2880	6939.0	
2888	6943.0	
2896	6963.0	
2904	7003.0	
2912	7017.0	
2920	7023.0	
2928	7040.0	
2936	7075.0	
2944	7075.0	
2952	7078.0	
2960	7094.0	
2968	7104.0	
2976	7109.0	
2984	7117.0	
2992	7127.0	
3000	7128.0	
3008	7128.0	
3016	7128.0	
3024	7150.0	
3032	7156.0	
3040	7161.0	
3048	7171.0	
3056	7210.0	
3064	7222.0	
3072	7225.0	
3080	7237.0	
3088	7238.0	
3096	7238.0	
3104	7238.0	
3112	7255.0	
3120	7271.0	
3128	7276.0	
3136	7291.0	
3144	7310.0	
3152	7311.0	
3160	7312.0	
3168	7319.0	
3176	7328.0	
3184	7329.0	
3192	7333.0	
3200	7345.0	
3208	7350.0	
3216	7353.0	
3224	7360.0	
3232	7369.0	
3240	7369.0	
3248	7369.0	
3256	7369.0	
3264	7383.0	
3272	7387.0	
3280	7392.0	
3288	7406.0	
3296	7428.0	
3304	7431.0	
3312	7434.0	
3320	7448.0	
3328	7448.0	
3336	7448.0	
3344	7448.0	
3352	7460.0	
3360	7474.0	
3368	7479.0	
3376	7492.0	
3384	7507.0	
3392	7508.0	
3400	7508.0	
3408	7508.0	
3416	7513.0	
3424	7515.0	
3432	7519.0	
3440	7531.0	
3448	7544.0	
3456	7547.0	
3464	7553.0	
3472	7561.0	
3480	7561.0	
3488	7561.0	
3496	7561.0	
3504	7572.0	
3512	7576.0	
3520	7577.0	
3528	7585.0	
3536	7600.0	
3544	7603.0	
3552	7604.0	
3560	7612.0	
3568	7612.0	
3576	7612.0	
3584	7612.0	
3592	7623.0	
3600	7628.0	
3608	7632.0	
3616	7646.0	
3624	7651.0	
3632	7651.0	
3640	7651.0	
3648	7651.0	
3656	7659.0	
3664	7659.0	
3672	7661.0	
3680	7670.0	
3688	7674.0	
3696	7679.0	
3704	7682.0	
3712	7692.0	
3720	7692.0	
3728	7692.0	
3736	7692.0	
3744	7698.0	
3752	7701.0	
3760	7704.0	
3768	7712.0	
3776	7719.0	
3784	7722.0	
3792	7724.0	
3800	7729.0	
3808	7729.0	
3816	7729.0	
3824	7729.0	
3832	7740.0	
3840	7746.0	
3848	7746.0	
3856	7760.0	
3864	7764.0	
3872	7764.0	
3880	7764.0	
3888	7765.0	
3896	7767.0	
3904	7767.0	
3912	7768.0	
3920	7770.0	
3928	7777.0	
3936	7781.0	
3944	7786.0	
3952	7789.0	
3960	7789.0	
3968	7789.0	
3976	7789.0	
3984	7790.0	
3992	7790.0	
4000	7792.0	
4008	7802.0	
4016	7804.0	
4024	7804.0	
4032	7807.0	
4040	7808.0	
4048	7808.0	
4056	7808.0	
4064	7808.0	
4072	7817.0	
4080	7817.0	
4088	7819.0	
4096	7822.0	
4104	7825.0	
4112	7825.0	
4120	7825.0	
4128	7827.0	
4136	7829.0	
4144	7829.0	
4152	7830.0	
4160	7830.0	
4168	7831.0	
4176	7831.0	
4184	7832.0	
4192	7832.0	
4200	7832.0	
4208	7832.0	
4216	7832.0	
4224	7832.0	
4232	7832.0	
4240	7833.0	
4248	7837.0	
4256	7837.0	
4264	7838.0	
4272	7842.0	
4280	7842.0	
4288	7843.0	
4296	7843.0	
4304	7843.0	
4312	7846.0	
4320	7846.0	
4328	7847.0	
4336	7849.0	
4344	7852.0	
4352	7852.0	
4360	7852.0	
4368	7853.0	
4376	7854.0	
4384	7854.0	
4392	7856.0	
4400	7857.0	
4408	7857.0	
4416	7857.0	
4424	7857.0	
4432	7857.0	
4440	7857.0	
4448	7857.0	
4456	7857.0	
4464	7857.0	
4472	7857.0	
4480	7857.0	
4488	7862.0	
4496	7863.0	
4504	7863.0	
4512	7863.0	
4520	7863.0	
4528	7863.0	
4536	7863.0	
4544	7863.0	
4552	7863.0	
4560	7863.0	
4568	7864.0	
4576	7866.0	
4584	7866.0	
4592	7866.0	
4600	7866.0	
4608	7866.0	
4616	7866.0	
4624	7867.0	
4632	7868.0	
4640	7870.0	
4648	7870.0	
4656	7870.0	
4664	7870.0	
4672	7872.0	
4680	7872.0	
4688	7872.0	
4696	7872.0	
4704	7872.0	
4712	7872.0	
4720	7872.0	
4728	7874.0	
4736	7874.0	
4744	7874.0	
4752	7875.0	
4760	7876.0	
4768	7876.0	
4776	7876.0	
4784	7876.0	
4792	7877.0	
4800	7877.0	
4808	7877.0	
4816	7878.0	
4824	7879.0	
4832	7879.0	
4840	7879.0	
4848	7879.0	
4856	7879.0	
4864	7879.0	
4872	7879.0	
4880	7882.0	
4888	7882.0	
4896	7882.0	
4904	7882.0	
4912	7882.0	
4920	7882.0	
4928	7882.0	
4936	7882.0	
4944	7882.0	
4952	7882.0	
4960	7882.0	
4968	7885.0	
4976	7885.0	
4984	7885.0	
4992	7885.0	


==> LSPI_TAR_14x9_3.txt <==
# Data exported by Green Light District
#
# Infrastructure: "C:/Users/prashanth/workspace/gld/maps/14x9.sim" by 
# Simulation: "LSPI for discounted cost"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	0.0	
40	0.0	
48	0.0	
56	0.0	
64	0.0	
72	3.0	
80	4.0	
88	8.0	
96	12.0	
104	20.0	
112	22.0	
120	34.0	
128	42.0	
136	48.0	
144	59.0	
152	70.0	
160	76.0	
168	88.0	
176	100.0	
184	112.0	
192	127.0	
200	137.0	
208	148.0	
216	165.0	
224	177.0	
232	192.0	
240	204.0	
248	220.0	
256	242.0	
264	256.0	
272	272.0	
280	297.0	
288	314.0	
296	336.0	
304	356.0	
312	381.0	
320	404.0	
328	427.0	
336	457.0	
344	482.0	
352	507.0	
360	544.0	
368	567.0	
376	586.0	
384	618.0	
392	640.0	
400	673.0	
408	699.0	
416	727.0	
424	755.0	
432	780.0	
440	817.0	
448	859.0	
456	894.0	
464	938.0	
472	975.0	
480	1003.0	
488	1029.0	
496	1061.0	
504	1104.0	
512	1144.0	
520	1178.0	
528	1219.0	
536	1266.0	
544	1298.0	
552	1339.0	
560	1378.0	
568	1411.0	
576	1458.0	
584	1489.0	
592	1540.0	
600	1587.0	
608	1627.0	
616	1676.0	
624	1717.0	
632	1743.0	
640	1788.0	
648	1829.0	
656	1872.0	
664	1924.0	
672	1960.0	
680	1995.0	
688	2026.0	
696	2075.0	
704	2115.0	
712	2150.0	
720	2188.0	
728	2236.0	
736	2266.0	
744	2311.0	
752	2339.0	
760	2380.0	
768	2414.0	
776	2448.0	
784	2487.0	
792	2532.0	
800	2562.0	
808	2602.0	
816	2640.0	
824	2681.0	
832	2716.0	
840	2753.0	
848	2786.0	
856	2809.0	
864	2844.0	
872	2880.0	
880	2927.0	
888	2958.0	
896	2997.0	
904	3038.0	
912	3062.0	
920	3098.0	
928	3151.0	
936	3187.0	
944	3224.0	
952	3259.0	
960	3299.0	
968	3331.0	
976	3366.0	
984	3396.0	
992	3430.0	
1000	3477.0	
1008	3515.0	
1016	3546.0	
1024	3589.0	
1032	3634.0	
1040	3669.0	
1048	3715.0	
1056	3763.0	
1064	3797.0	
1072	3827.0	
1080	3864.0	
1088	3896.0	
1096	3930.0	
1104	3960.0	
1112	3994.0	
1120	4027.0	
1128	4061.0	
1136	4098.0	
1144	4136.0	
1152	4168.0	
1160	4204.0	
1168	4228.0	
1176	4263.0	
1184	4300.0	
1192	4327.0	
1200	4372.0	
1208	4408.0	
1216	4436.0	
1224	4472.0	
1232	4512.0	
1240	4548.0	
1248	4587.0	
1256	4629.0	
1264	4655.0	
1272	4704.0	
1280	4740.0	
1288	4773.0	
1296	4814.0	
1304	4843.0	
1312	4878.0	
1320	4913.0	
1328	4950.0	
1336	4990.0	
1344	5027.0	
1352	5055.0	
1360	5082.0	
1368	5108.0	
1376	5133.0	
1384	5174.0	
1392	5213.0	
1400	5248.0	
1408	5292.0	
1416	5334.0	
1424	5371.0	
1432	5397.0	
1440	5435.0	
1448	5466.0	
1456	5503.0	
1464	5552.0	
1472	5594.0	
1480	5629.0	
1488	5667.0	
1496	5692.0	
1504	5731.0	
1512	5773.0	
1520	5807.0	
1528	5847.0	
1536	5882.0	
1544	5915.0	
1552	5950.0	
1560	5986.0	
1568	6020.0	
1576	6056.0	
1584	6089.0	
1592	6122.0	
1600	6156.0	
1608	6181.0	
1616	6219.0	
1624	6251.0	
1632	6281.0	
1640	6316.0	
1648	6346.0	
1656	6377.0	
1664	6419.0	
1672	6449.0	
1680	6483.0	
1688	6519.0	
1696	6546.0	
1704	6580.0	
1712	6616.0	
1720	6644.0	
1728	6677.0	
1736	6704.0	
1744	6741.0	
1752	6770.0	
1760	6801.0	
1768	6833.0	
1776	6862.0	
1784	6904.0	
1792	6939.0	
1800	6975.0	
1808	7006.0	
1816	7039.0	
1824	7066.0	
1832	7098.0	
1840	7127.0	
1848	7155.0	
1856	7174.0	
1864	7210.0	
1872	7252.0	
1880	7279.0	
1888	7302.0	
1896	7322.0	
1904	7350.0	
1912	7380.0	
1920	7417.0	
1928	7446.0	
1936	7474.0	
1944	7505.0	
1952	7534.0	
1960	7558.0	
1968	7584.0	
1976	7610.0	
1984	7635.0	
1992	7664.0	
2000	7700.0	
2008	7721.0	
2016	7751.0	
2024	7772.0	
2032	7799.0	
2040	7817.0	
2048	7849.0	
2056	7872.0	
2064	7894.0	
2072	7945.0	
2080	7989.0	
2088	8015.0	
2096	8044.0	
2104	8071.0	
2112	8093.0	
2120	8111.0	
2128	8144.0	
2136	8179.0	
2144	8203.0	
2152	8230.0	
2160	8252.0	
2168	8286.0	
2176	8317.0	
2184	8352.0	
2192	8385.0	
2200	8419.0	
2208	8455.0	
2216	8493.0	
2224	8525.0	
2232	8562.0	
2240	8587.0	
2248	8624.0	
2256	8657.0	
2264	8676.0	
2272	8721.0	
2280	8751.0	
2288	8786.0	
2296	8816.0	
2304	8839.0	
2312	8868.0	
2320	8894.0	
2328	8919.0	
2336	8948.0	
2344	8971.0	
2352	9004.0	
2360	9040.0	
2368	9075.0	
2376	9115.0	
2384	9141.0	
2392	9164.0	
2400	9189.0	
2408	9224.0	
2416	9253.0	
2424	9271.0	
2432	9301.0	
2440	9333.0	
2448	9359.0	
2456	9387.0	
2464	9416.0	
2472	9446.0	
2480	9469.0	
2488	9505.0	
2496	9546.0	
2504	9572.0	
2512	9599.0	
2520	9622.0	
2528	9643.0	
2536	9668.0	
2544	9694.0	
2552	9723.0	
2560	9741.0	
2568	9771.0	
2576	9802.0	
2584	9823.0	
2592	9851.0	
2600	9873.0	
2608	9900.0	
2616	9928.0	
2624	9957.0	
2632	9980.0	
2640	10016.0	
2648	10046.0	
2656	10069.0	
2664	10102.0	
2672	10126.0	
2680	10149.0	
2688	10169.0	
2696	10188.0	
2704	10215.0	
2712	10239.0	
2720	10270.0	
2728	10292.0	
2736	10329.0	
2744	10356.0	
2752	10383.0	
2760	10405.0	
2768	10436.0	
2776	10456.0	
2784	10475.0	
2792	10504.0	
2800	10536.0	
2808	10561.0	
2816	10587.0	
2824	10608.0	
2832	10638.0	
2840	10665.0	
2848	10688.0	
2856	10712.0	
2864	10741.0	
2872	10761.0	
2880	10782.0	
2888	10808.0	
2896	10824.0	
2904	10848.0	
2912	10871.0	
2920	10901.0	
2928	10918.0	
2936	10939.0	
2944	10961.0	
2952	10983.0	
2960	11007.0	
2968	11026.0	
2976	11038.0	
2984	11062.0	
2992	11088.0	
3000	11108.0	
3008	11130.0	
3016	11156.0	
3024	11179.0	
3032	11197.0	
3040	11218.0	
3048	11243.0	
3056	11265.0	
3064	11291.0	
3072	11309.0	
3080	11328.0	
3088	11354.0	
3096	11378.0	
3104	11403.0	
3112	11432.0	
3120	11456.0	
3128	11473.0	
3136	11491.0	
3144	11514.0	
3152	11532.0	
3160	11561.0	
3168	11583.0	
3176	11604.0	
3184	11629.0	
3192	11659.0	
3200	11684.0	
3208	11705.0	
3216	11729.0	
3224	11753.0	
3232	11777.0	
3240	11798.0	
3248	11819.0	
3256	11844.0	
3264	11867.0	
3272	11888.0	
3280	11908.0	
3288	11936.0	
3296	11956.0	
3304	11978.0	
3312	12000.0	
3320	12017.0	
3328	12042.0	
3336	12069.0	
3344	12095.0	
3352	12109.0	
3360	12127.0	
3368	12140.0	
3376	12170.0	
3384	12194.0	
3392	12211.0	
3400	12230.0	
3408	12246.0	
3416	12258.0	
3424	12273.0	
3432	12291.0	
3440	12309.0	
3448	12326.0	
3456	12344.0	
3464	12364.0	
3472	12388.0	
3480	12406.0	
3488	12428.0	
3496	12439.0	
3504	12458.0	
3512	12475.0	
3520	12488.0	
3528	12503.0	
3536	12524.0	
3544	12536.0	
3552	12560.0	
3560	12587.0	
3568	12598.0	
3576	12611.0	
3584	12619.0	
3592	12634.0	
3600	12664.0	
3608	12685.0	
3616	12701.0	
3624	12715.0	
3632	12739.0	
3640	12758.0	
3648	12780.0	
3656	12796.0	
3664	12808.0	
3672	12827.0	
3680	12842.0	
3688	12857.0	
3696	12868.0	
3704	12875.0	
3712	12886.0	
3720	12898.0	
3728	12914.0	
3736	12930.0	
3744	12940.0	
3752	12962.0	
3760	12975.0	
3768	12982.0	
3776	13001.0	
3784	13013.0	
3792	13033.0	
3800	13051.0	
3808	13069.0	
3816	13080.0	
3824	13092.0	
3832	13104.0	
3840	13119.0	
3848	13136.0	
3856	13154.0	
3864	13176.0	
3872	13190.0	
3880	13202.0	
3888	13214.0	
3896	13228.0	
3904	13239.0	
3912	13252.0	
3920	13263.0	
3928	13278.0	
3936	13291.0	
3944	13296.0	
3952	13311.0	
3960	13330.0	
3968	13343.0	
3976	13356.0	
3984	13365.0	
3992	13377.0	
4000	13396.0	
4008	13406.0	
4016	13415.0	
4024	13426.0	
4032	13435.0	
4040	13449.0	
4048	13458.0	
4056	13474.0	
4064	13485.0	
4072	13497.0	
4080	13512.0	
4088	13525.0	
4096	13538.0	
4104	13549.0	
4112	13559.0	
4120	13571.0	
4128	13591.0	
4136	13598.0	
4144	13609.0	
4152	13617.0	
4160	13622.0	
4168	13636.0	
4176	13647.0	
4184	13664.0	
4192	13680.0	
4200	13696.0	
4208	13708.0	
4216	13720.0	
4224	13732.0	
4232	13750.0	
4240	13764.0	
4248	13777.0	
4256	13785.0	
4264	13794.0	
4272	13804.0	
4280	13812.0	
4288	13826.0	
4296	13837.0	
4304	13847.0	
4312	13861.0	
4320	13869.0	
4328	13878.0	
4336	13885.0	
4344	13897.0	
4352	13905.0	
4360	13917.0	
4368	13925.0	
4376	13932.0	
4384	13939.0	
4392	13949.0	
4400	13958.0	
4408	13964.0	
4416	13980.0	
4424	13985.0	
4432	13993.0	
4440	14001.0	
4448	14008.0	
4456	14016.0	
4464	14023.0	
4472	14037.0	
4480	14044.0	
4488	14053.0	
4496	14056.0	
4504	14062.0	
4512	14069.0	
4520	14075.0	
4528	14084.0	
4536	14095.0	
4544	14107.0	
4552	14120.0	
4560	14126.0	
4568	14133.0	
4576	14141.0	
4584	14150.0	
4592	14158.0	
4600	14164.0	
4608	14175.0	
4616	14181.0	
4624	14186.0	
4632	14188.0	
4640	14194.0	
4648	14198.0	
4656	14202.0	
4664	14209.0	
4672	14216.0	
4680	14220.0	
4688	14225.0	
4696	14230.0	
4704	14236.0	
4712	14239.0	
4720	14240.0	
4728	14244.0	
4736	14248.0	
4744	14252.0	
4752	14255.0	
4760	14259.0	
4768	14260.0	
4776	14264.0	
4784	14269.0	
4792	14271.0	
4800	14281.0	
4808	14288.0	
4816	14291.0	
4824	14300.0	
4832	14304.0	
4840	14316.0	
4848	14321.0	
4856	14333.0	
4864	14336.0	
4872	14343.0	
4880	14352.0	
4888	14359.0	
4896	14365.0	
4904	14369.0	
4912	14373.0	
4920	14378.0	
4928	14383.0	
4936	14392.0	
4944	14394.0	
4952	14399.0	
4960	14403.0	
4968	14407.0	
4976	14412.0	
4984	14421.0	
4992	14425.0	


==> LSPI_TAR_7x9_8.txt <==
# Data exported by Green Light District
#
# Infrastructure: "/home/prashanth/workspace/gld/maps/7x9.sim" by 
# Simulation: "LSPI for discounted cost"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	1.0	
40	1.0	
48	1.0	
56	1.0	
64	1.0	
72	3.0	
80	4.0	
88	6.0	
96	11.0	
104	14.0	
112	19.0	
120	22.0	
128	27.0	
136	40.0	
144	49.0	
152	59.0	
160	69.0	
168	75.0	
176	85.0	
184	91.0	
192	102.0	
200	113.0	
208	130.0	
216	146.0	
224	161.0	
232	179.0	
240	200.0	
248	214.0	
256	235.0	
264	253.0	
272	277.0	
280	294.0	
288	314.0	
296	338.0	
304	356.0	
312	385.0	
320	414.0	
328	438.0	
336	471.0	
344	495.0	
352	529.0	
360	563.0	
368	587.0	
376	614.0	
384	643.0	
392	673.0	
400	709.0	
408	742.0	
416	768.0	
424	800.0	
432	837.0	
440	868.0	
448	897.0	
456	922.0	
464	953.0	
472	978.0	
480	1005.0	
488	1036.0	
496	1062.0	
504	1095.0	
512	1114.0	
520	1135.0	
528	1153.0	
536	1184.0	
544	1220.0	
552	1243.0	
560	1275.0	
568	1304.0	
576	1335.0	
584	1373.0	
592	1405.0	
600	1437.0	
608	1469.0	
616	1496.0	
624	1526.0	
632	1554.0	
640	1582.0	
648	1614.0	
656	1650.0	
664	1676.0	
672	1705.0	
680	1731.0	
688	1754.0	
696	1775.0	
704	1808.0	
712	1847.0	
720	1882.0	
728	1912.0	
736	1950.0	
744	1979.0	
752	2010.0	
760	2044.0	
768	2075.0	
776	2106.0	
784	2128.0	
792	2160.0	
800	2192.0	
808	2218.0	
816	2243.0	
824	2275.0	
832	2303.0	
840	2334.0	
848	2375.0	
856	2407.0	
864	2425.0	
872	2450.0	
880	2470.0	
888	2493.0	
896	2514.0	
904	2549.0	
912	2578.0	
920	2609.0	
928	2637.0	
936	2677.0	
944	2715.0	
952	2754.0	
960	2797.0	
968	2827.0	
976	2858.0	
984	2884.0	
992	2918.0	
1000	2953.0	
1008	2990.0	
1016	3017.0	
1024	3063.0	
1032	3096.0	
1040	3120.0	
1048	3150.0	
1056	3181.0	
1064	3212.0	
1072	3240.0	
1080	3275.0	
1088	3311.0	
1096	3342.0	
1104	3364.0	
1112	3399.0	
1120	3434.0	
1128	3465.0	
1136	3493.0	
1144	3526.0	
1152	3559.0	
1160	3593.0	
1168	3620.0	
1176	3653.0	
1184	3684.0	
1192	3712.0	
1200	3737.0	
1208	3769.0	
1216	3804.0	
1224	3834.0	
1232	3864.0	
1240	3895.0	
1248	3926.0	
1256	3962.0	
1264	3997.0	
1272	4029.0	
1280	4057.0	
1288	4093.0	
1296	4124.0	
1304	4163.0	
1312	4207.0	
1320	4239.0	
1328	4272.0	
1336	4300.0	
1344	4324.0	
1352	4357.0	
1360	4384.0	
1368	4419.0	
1376	4441.0	
1384	4482.0	
1392	4520.0	
1400	4557.0	
1408	4588.0	
1416	4621.0	
1424	4656.0	
1432	4683.0	
1440	4713.0	
1448	4735.0	
1456	4778.0	
1464	4810.0	
1472	4838.0	
1480	4871.0	
1488	4896.0	
1496	4922.0	
1504	4960.0	
1512	4990.0	
1520	5021.0	
1528	5053.0	
1536	5085.0	
1544	5111.0	
1552	5148.0	
1560	5185.0	
1568	5211.0	
1576	5242.0	
1584	5271.0	
1592	5300.0	
1600	5326.0	
1608	5364.0	
1616	5399.0	
1624	5429.0	
1632	5454.0	
1640	5490.0	
1648	5525.0	
1656	5558.0	
1664	5588.0	
1672	5612.0	
1680	5646.0	
1688	5680.0	
1696	5711.0	
1704	5745.0	
1712	5768.0	
1720	5806.0	
1728	5838.0	
1736	5864.0	
1744	5894.0	
1752	5930.0	
1760	5970.0	
1768	5997.0	
1776	6025.0	
1784	6051.0	
1792	6074.0	
1800	6113.0	
1808	6139.0	
1816	6175.0	
1824	6202.0	
1832	6237.0	
1840	6269.0	
1848	6293.0	
1856	6334.0	
1864	6366.0	
1872	6391.0	
1880	6416.0	
1888	6443.0	
1896	6472.0	
1904	6506.0	
1912	6537.0	
1920	6580.0	
1928	6623.0	
1936	6650.0	
1944	6687.0	
1952	6712.0	
1960	6738.0	
1968	6772.0	
1976	6811.0	
1984	6850.0	
1992	6877.0	
2000	6909.0	
2008	6954.0	
2016	6997.0	
2024	7040.0	
2032	7076.0	
2040	7106.0	
2048	7141.0	
2056	7171.0	
2064	7199.0	
2072	7224.0	
2080	7247.0	
2088	7280.0	
2096	7318.0	
2104	7357.0	
2112	7396.0	
2120	7415.0	
2128	7443.0	
2136	7472.0	
2144	7500.0	
2152	7539.0	
2160	7571.0	
2168	7600.0	
2176	7628.0	
2184	7660.0	
2192	7690.0	
2200	7732.0	
2208	7764.0	
2216	7797.0	
2224	7830.0	
2232	7859.0	
2240	7900.0	
2248	7934.0	
2256	7963.0	
2264	7998.0	
2272	8040.0	
2280	8073.0	
2288	8107.0	
2296	8139.0	
2304	8169.0	
2312	8192.0	
2320	8228.0	
2328	8257.0	
2336	8298.0	
2344	8331.0	
2352	8367.0	
2360	8402.0	
2368	8436.0	
2376	8469.0	
2384	8502.0	
2392	8538.0	
2400	8570.0	
2408	8598.0	
2416	8639.0	
2424	8676.0	
2432	8706.0	
2440	8741.0	
2448	8779.0	
2456	8816.0	
2464	8846.0	
2472	8874.0	
2480	8903.0	
2488	8933.0	
2496	8960.0	
2504	8995.0	
2512	9024.0	
2520	9056.0	
2528	9087.0	
2536	9112.0	
2544	9140.0	
2552	9176.0	
2560	9207.0	
2568	9247.0	
2576	9289.0	
2584	9312.0	
2592	9340.0	
2600	9370.0	
2608	9402.0	
2616	9429.0	
2624	9460.0	
2632	9489.0	
2640	9524.0	
2648	9549.0	
2656	9587.0	
2664	9621.0	
2672	9650.0	
2680	9678.0	
2688	9719.0	
2696	9755.0	
2704	9791.0	
2712	9824.0	
2720	9857.0	
2728	9881.0	
2736	9906.0	
2744	9948.0	
2752	9973.0	
2760	10008.0	
2768	10036.0	
2776	10067.0	
2784	10101.0	
2792	10134.0	
2800	10174.0	
2808	10200.0	
2816	10239.0	
2824	10272.0	
2832	10300.0	
2840	10344.0	
2848	10366.0	
2856	10395.0	
2864	10418.0	
2872	10443.0	
2880	10469.0	
2888	10509.0	
2896	10543.0	
2904	10582.0	
2912	10605.0	
2920	10633.0	
2928	10665.0	
2936	10693.0	
2944	10731.0	
2952	10758.0	
2960	10789.0	
2968	10818.0	
2976	10847.0	
2984	10882.0	
2992	10910.0	
3000	10940.0	
3008	10981.0	
3016	11003.0	
3024	11034.0	
3032	11068.0	
3040	11101.0	
3048	11128.0	
3056	11156.0	
3064	11190.0	
3072	11224.0	
3080	11256.0	
3088	11281.0	
3096	11314.0	
3104	11341.0	
3112	11373.0	
3120	11409.0	
3128	11449.0	
3136	11479.0	
3144	11508.0	
3152	11539.0	
3160	11569.0	
3168	11603.0	
3176	11630.0	
3184	11665.0	
3192	11693.0	
3200	11723.0	
3208	11761.0	
3216	11791.0	
3224	11814.0	
3232	11846.0	
3240	11884.0	
3248	11908.0	
3256	11941.0	
3264	11984.0	
3272	12006.0	
3280	12035.0	
3288	12067.0	
3296	12096.0	
3304	12130.0	
3312	12155.0	
3320	12188.0	
3328	12223.0	
3336	12255.0	
3344	12283.0	
3352	12316.0	
3360	12352.0	
3368	12387.0	
3376	12413.0	
3384	12444.0	
3392	12469.0	
3400	12501.0	
3408	12523.0	
3416	12558.0	
3424	12587.0	
3432	12619.0	
3440	12652.0	
3448	12679.0	
3456	12708.0	
3464	12732.0	
3472	12762.0	
3480	12793.0	
3488	12821.0	
3496	12845.0	
3504	12879.0	
3512	12906.0	
3520	12933.0	
3528	12966.0	
3536	12998.0	
3544	13033.0	
3552	13067.0	
3560	13103.0	
3568	13131.0	
3576	13153.0	
3584	13189.0	
3592	13218.0	
3600	13238.0	
3608	13272.0	
3616	13304.0	
3624	13337.0	
3632	13368.0	
3640	13403.0	
3648	13433.0	
3656	13460.0	
3664	13484.0	
3672	13516.0	
3680	13544.0	
3688	13569.0	
3696	13602.0	
3704	13626.0	
3712	13657.0	
3720	13691.0	
3728	13725.0	
3736	13748.0	
3744	13780.0	
3752	13809.0	
3760	13834.0	
3768	13857.0	
3776	13894.0	
3784	13924.0	
3792	13950.0	
3800	13989.0	
3808	14014.0	
3816	14030.0	
3824	14057.0	
3832	14086.0	
3840	14109.0	
3848	14139.0	
3856	14161.0	
3864	14194.0	
3872	14223.0	
3880	14242.0	
3888	14269.0	
3896	14311.0	
3904	14345.0	
3912	14369.0	
3920	14397.0	
3928	14421.0	
3936	14449.0	
3944	14476.0	
3952	14503.0	
3960	14536.0	
3968	14559.0	
3976	14592.0	
3984	14633.0	
3992	14666.0	
4000	14708.0	
4008	14737.0	
4016	14773.0	
4024	14803.0	
4032	14833.0	
4040	14857.0	
4048	14889.0	
4056	14917.0	
4064	14956.0	
4072	14987.0	
4080	15012.0	
4088	15042.0	
4096	15076.0	
4104	15112.0	
4112	15143.0	
4120	15168.0	
4128	15202.0	
4136	15241.0	
4144	15267.0	
4152	15293.0	
4160	15324.0	
4168	15360.0	
4176	15396.0	
4184	15425.0	
4192	15449.0	
4200	15486.0	
4208	15515.0	
4216	15548.0	
4224	15578.0	
4232	15605.0	
4240	15628.0	
4248	15654.0	
4256	15686.0	
4264	15719.0	
4272	15753.0	
4280	15784.0	
4288	15824.0	
4296	15847.0	
4304	15888.0	
4312	15928.0	
4320	15967.0	
4328	15994.0	
4336	16021.0	
4344	16057.0	
4352	16094.0	
4360	16120.0	
4368	16149.0	
4376	16178.0	
4384	16216.0	
4392	16251.0	
4400	16286.0	
4408	16329.0	
4416	16358.0	
4424	16385.0	
4432	16413.0	
4440	16449.0	
4448	16478.0	
4456	16505.0	
4464	16525.0	
4472	16555.0	
4480	16588.0	
4488	16625.0	
4496	16652.0	
4504	16676.0	
4512	16713.0	
4520	16748.0	
4528	16779.0	
4536	16802.0	
4544	16831.0	
4552	16862.0	
4560	16892.0	
4568	16929.0	
4576	16955.0	
4584	16996.0	
4592	17023.0	
4600	17052.0	
4608	17083.0	
4616	17109.0	
4624	17146.0	
4632	17173.0	
4640	17196.0	
4648	17232.0	
4656	17258.0	
4664	17277.0	
4672	17305.0	
4680	17350.0	
4688	17381.0	
4696	17413.0	
4704	17431.0	
4712	17454.0	
4720	17487.0	
4728	17511.0	
4736	17542.0	
4744	17570.0	
4752	17596.0	
4760	17619.0	
4768	17654.0	
4776	17698.0	
4784	17720.0	
4792	17756.0	
4800	17791.0	
4808	17818.0	
4816	17840.0	
4824	17875.0	
4832	17908.0	
4840	17943.0	
4848	17980.0	
4856	18003.0	
4864	18033.0	
4872	18059.0	
4880	18091.0	
4888	18129.0	
4896	18166.0	
4904	18200.0	
4912	18236.0	
4920	18272.0	
4928	18306.0	
4936	18341.0	
4944	18375.0	
4952	18400.0	
4960	18436.0	
4968	18459.0	
4976	18492.0	
4984	18521.0	
4992	18553.0	


==> day2_iter165.txt <==
1,1.0606222934575267,0.04685940715544062,1.0789111164945238
2,1.4086051790137373,0.04685940715544062,1.4029286230282607
3,0.9975896347032154,0.04685940715544062,0.9927176538369679
4,0.7577059544264684,0.04685940715544062,0.7592852103727517
5,0.6050988354661018,0.04685940715544062,0.6069738219108889
6,0.4985806082814477,0.04685940715544062,0.5007934127874492
7,0.41688889221463316,0.04685940715544062,0.420717622794134
8,0.3574792221887112,0.04685940715544062,0.3615981393567099
9,0.3116534383261515,0.04685940715544062,0.3156729276507725
10,0.27516975710204533,0.04685940715544062,0.27960993259075034
11,0.2487388208597867,0.04685940715544062,0.25523245500554304
12,0.2228245756644201,0.04685940715544062,0.2291221799858943
13,0.20166307174094045,0.04685940715544062,0.20806312354683365
14,0.18236188669264086,0.04685940715544062,0.18824564355959503
15,0.16418557033780348,0.04685940715544062,0.16701794061618802
16,0.15136574614917697,0.04685940715544062,0.15472558860814317
17,0.13793558590090593,0.04685940715544062,0.14386177921298687
18,0.1278894355997418,0.04685940715544062,0.13479887440024205
19,0.11929079379866021,0.04685940715544062,0.12730480466336222
20,0.11162785710453474,0.04685940715544062,0.1203558313157788
21,0.10409788450843394,0.04685940715544062,0.11395877698508072
22,0.09800766600093616,0.04685940715544062,0.10829697594058985
23,0.09250331421088266,0.04685940715544062,0.10347732132748476
24,0.08713448545061903,0.04685940715544062,0.09785119063728723
25,0.08211860988812807,0.04685940715544062,0.09404415483253524
26,0.07795641132964762,0.04685940715544062,0.09042192292585793
27,0.07411666580525957,0.04685940715544062,0.08732966314334512
28,0.07064131963870524,0.04685940715544062,0.08435088109605811
29,0.06744667575746414,0.04685940715544062,0.0816994931998929
30,0.06447041546362998,0.04685940715544062,0.07909461618623152
31,0.06173196183989103,0.04685940715544062,0.07691116850188023
32,0.0591850822156331,0.04685940715544062,0.07496216518237725
33,0.056736717132168046,0.04685940715544062,0.07338975137478226
34,0.05450538218415326,0.04685940715544062,0.07148939497294304
35,0.05242349971228773,0.04685940715544062,0.06994812046573504
36,0.050480097867623905,0.04685940715544062,0.06846796706665975
37,0.04866611736072187,0.04685940715544062,0.0671533485695328
38,0.07598274662493372,0.04685940715544062,0.07085139597713895
39,0.0703826885586482,0.04685940715544062,0.06659243027542236
40,0.06539345407593207,0.04685940715544062,0.0643822192094522
41,0.06125303335511552,0.04685940715544062,0.062384709269311396
42,0.05867762846499469,0.04685940715544062,0.06134385978222953
43,0.05673976985779973,0.04685940715544062,0.060215238873797025
44,0.05500304388937462,0.04685940715544062,0.0589806874681616
45,0.05283821403051714,0.04685940715544062,0.05780445132772513
46,0.05061550723218935,0.04685940715544062,0.05685050129487119
47,0.04915647001890293,0.04685940715544062,0.05596370284579464
48,0.047683737639172455,0.04685940715544062,0.05554556873824383
49,0.046336436383100345,0.04685940715544062,0.05450432843546476
50,0.045054592821576825,0.04685940715544062,0.053873131450015065
51,0.04302967094179551,0.04685940715544062,0.05206095822233608
52,0.04151461419671708,0.04685940715544062,0.05143090531513071
53,0.040384424996502175,0.04685940715544062,0.050961161776258326
54,0.039366790957823736,0.04685940715544062,0.0504767148030947
55,0.07584967893270834,0.04685940715544062,0.06906532155215236
56,0.0739240296292017,0.04685940715544062,0.06756055188746349
57,0.06655411506944778,0.04685940715544062,0.06266857796835712
58,0.062368425707765095,0.04685940715544062,0.059602684860409164
59,0.059489828017138556,0.04685940715544062,0.058100788137377526
60,0.05734336014815499,0.04685940715544062,0.05724439886856179
61,0.056033918351166855,0.04685940715544062,0.05639670900396678
62,0.05255389385587319,0.04685940715544062,0.05448014595163271
63,0.0509164424205352,0.04685940715544062,0.05378657157673024
64,0.04954082543801948,0.04685940715544062,0.05313743274285675
65,0.0481823086081889,0.04685940715544062,0.05255883678489847
66,0.047061725835663426,0.04685940715544062,0.05208615128584652
67,0.04606091367433495,0.04685940715544062,0.0514299962210318
68,0.04513787166819672,0.04685940715544062,0.050917720746168585
69,0.0433086411848469,0.04685940715544062,0.05021872980396687
70,0.04173757311162176,0.04685940715544062,0.049741383467211304
71,0.04092935890264897,0.04685940715544062,0.04936186458733252
72,0.03968113390305101,0.04685940715544062,0.04930362044849903
73,0.03893124430868299,0.04685940715544062,0.048993598443245655
74,0.03777904734886397,0.04685940715544062,0.049070416885895245
75,0.036979974879677045,0.04685940715544062,0.048835403006682154
76,0.0362639437444222,0.04685940715544062,0.04873949645251732
77,0.03560027325350605,0.04685940715544062,0.048418581387462745
78,0.03496674525095907,0.04685940715544062,0.04810914397889547
79,0.03436065028205915,0.04685940715544062,0.04789429107736811
80,0.03374984931774322,0.04685940715544062,0.04772572190199815
81,0.03316247739101216,0.04685940715544062,0.04738431169614295
82,0.032601279115541025,0.04685940715544062,0.047217404331150896
83,0.03191795724420253,0.04685940715544062,0.04721996826905642
84,0.03139624285747144,0.04685940715544062,0.047044533083559895
85,0.030868478745458842,0.04685940715544062,0.046779395264992495
86,0.030348371858293394,0.04685940715544062,0.046721084437721626
87,0.029866803013784762,0.04685940715544062,0.04661402542345831
88,0.02935424109603102,0.04685940715544062,0.04634589588732495
89,0.028857377156662718,0.04685940715544062,0.04621675500022997
90,0.028236535830849632,0.04685940715544062,0.0462157315056062
91,0.02780980938358045,0.04685940715544062,0.0461004567066488
92,0.02739332758132444,0.04685940715544062,0.04597112326427439
93,0.026951221703825374,0.04685940715544062,0.045799226377564825
94,0.026355691562063868,0.04685940715544062,0.045754745275156584
95,0.02595682869014814,0.04685940715544062,0.045675855309492176
96,0.025585335921722532,0.04685940715544062,0.04558053042090092
97,0.02515078863683553,0.04685940715544062,0.04538077185387739
98,0.02476291712264425,0.04685940715544062,0.04535756729188579
99,0.024418488072027827,0.04685940715544062,0.04528872682050065
100,0.024082200650710543,0.04685940715544062,0.045223884097719144


==> fLSPISA_TAR_14x9_1.txt <==
# Data exported by Green Light District
#
# Infrastructure: "/home/prashanth/workspace/gld/maps/14x9.sim" by 
# Simulation: "LSPI for discounted cost"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	0.0	
40	0.0	
48	0.0	
56	0.0	
64	0.0	
72	1.0	
80	3.0	
88	9.0	
96	10.0	
104	16.0	
112	23.0	
120	26.0	
128	37.0	
136	45.0	
144	56.0	
152	67.0	
160	78.0	
168	83.0	
176	91.0	
184	102.0	
192	113.0	
200	125.0	
208	145.0	
216	154.0	
224	169.0	
232	178.0	
240	189.0	
248	209.0	
256	229.0	
264	242.0	
272	256.0	
280	278.0	
288	292.0	
296	306.0	
304	330.0	
312	364.0	
320	381.0	
328	403.0	
336	428.0	
344	453.0	
352	473.0	
360	503.0	
368	523.0	
376	547.0	
384	574.0	
392	596.0	
400	624.0	
408	652.0	
416	682.0	
424	703.0	
432	734.0	
440	764.0	
448	788.0	
456	823.0	
464	864.0	
472	900.0	
480	938.0	
488	983.0	
496	1017.0	
504	1040.0	
512	1073.0	
520	1107.0	
528	1142.0	
536	1170.0	
544	1217.0	
552	1246.0	
560	1294.0	
568	1329.0	
576	1368.0	
584	1402.0	
592	1441.0	
600	1481.0	
608	1517.0	
616	1567.0	
624	1605.0	
632	1635.0	
640	1677.0	
648	1704.0	
656	1748.0	
664	1784.0	
672	1818.0	
680	1843.0	
688	1874.0	
696	1917.0	
704	1963.0	
712	2004.0	
720	2042.0	
728	2086.0	
736	2123.0	
744	2165.0	
752	2194.0	
760	2229.0	
768	2260.0	
776	2304.0	
784	2346.0	
792	2382.0	
800	2410.0	
808	2445.0	
816	2474.0	
824	2510.0	
832	2548.0	
840	2589.0	
848	2626.0	
856	2665.0	
864	2705.0	
872	2744.0	
880	2783.0	
888	2823.0	
896	2870.0	
904	2915.0	
912	2957.0	
920	2987.0	
928	3029.0	
936	3072.0	
944	3106.0	
952	3142.0	
960	3186.0	
968	3224.0	
976	3257.0	
984	3293.0	
992	3329.0	
1000	3370.0	
1008	3403.0	
1016	3444.0	
1024	3476.0	
1032	3509.0	
1040	3533.0	
1048	3568.0	
1056	3606.0	
1064	3637.0	
1072	3675.0	
1080	3711.0	
1088	3751.0	
1096	3781.0	
1104	3814.0	
1112	3859.0	
1120	3893.0	
1128	3932.0	
1136	3963.0	
1144	3997.0	
1152	4035.0	
1160	4069.0	
1168	4101.0	
1176	4128.0	
1184	4154.0	
1192	4194.0	
1200	4238.0	
1208	4272.0	
1216	4301.0	
1224	4329.0	
1232	4362.0	
1240	4394.0	
1248	4430.0	
1256	4456.0	
1264	4499.0	
1272	4529.0	
1280	4557.0	
1288	4593.0	
1296	4634.0	
1304	4661.0	
1312	4699.0	
1320	4740.0	
1328	4779.0	
1336	4809.0	
1344	4833.0	
1352	4866.0	
1360	4919.0	
1368	4951.0	
1376	4987.0	
1384	5023.0	
1392	5062.0	
1400	5093.0	
1408	5117.0	
1416	5148.0	
1424	5185.0	
1432	5202.0	
1440	5228.0	
1448	5270.0	
1456	5315.0	
1464	5344.0	
1472	5370.0	
1480	5394.0	
1488	5424.0	
1496	5453.0	
1504	5493.0	
1512	5529.0	
1520	5560.0	
1528	5587.0	
1536	5626.0	
1544	5664.0	
1552	5708.0	
1560	5738.0	
1568	5771.0	
1576	5808.0	
1584	5835.0	
1592	5861.0	
1600	5883.0	
1608	5901.0	
1616	5930.0	
1624	5949.0	
1632	5985.0	
1640	6019.0	
1648	6053.0	
1656	6084.0	
1664	6120.0	
1672	6156.0	
1680	6189.0	
1688	6219.0	
1696	6256.0	
1704	6284.0	
1712	6317.0	
1720	6341.0	
1728	6368.0	
1736	6403.0	
1744	6436.0	
1752	6467.0	
1760	6501.0	
1768	6529.0	
1776	6570.0	
1784	6606.0	
1792	6640.0	
1800	6677.0	
1808	6712.0	
1816	6740.0	
1824	6783.0	
1832	6819.0	
1840	6851.0	
1848	6892.0	
1856	6916.0	
1864	6955.0	
1872	6986.0	
1880	7016.0	
1888	7050.0	
1896	7082.0	
1904	7113.0	
1912	7143.0	
1920	7169.0	
1928	7204.0	
1936	7238.0	
1944	7266.0	
1952	7301.0	
1960	7338.0	
1968	7374.0	
1976	7403.0	
1984	7434.0	
1992	7467.0	
2000	7500.0	
2008	7536.0	
2016	7568.0	
2024	7607.0	
2032	7639.0	
2040	7671.0	
2048	7697.0	
2056	7726.0	
2064	7756.0	
2072	7780.0	
2080	7810.0	
2088	7846.0	
2096	7885.0	
2104	7920.0	
2112	7962.0	
2120	7991.0	
2128	8029.0	
2136	8052.0	
2144	8088.0	
2152	8116.0	
2160	8141.0	
2168	8176.0	
2176	8205.0	
2184	8234.0	
2192	8257.0	
2200	8285.0	
2208	8306.0	
2216	8322.0	
2224	8353.0	
2232	8388.0	
2240	8417.0	
2248	8451.0	
2256	8477.0	
2264	8505.0	
2272	8530.0	
2280	8567.0	
2288	8602.0	
2296	8638.0	
2304	8666.0	
2312	8701.0	
2320	8741.0	
2328	8763.0	
2336	8795.0	
2344	8823.0	
2352	8847.0	
2360	8880.0	
2368	8914.0	
2376	8961.0	
2384	8984.0	
2392	9010.0	
2400	9044.0	
2408	9071.0	
2416	9100.0	
2424	9134.0	
2432	9161.0	
2440	9189.0	
2448	9206.0	
2456	9232.0	
2464	9259.0	
2472	9280.0	
2480	9306.0	
2488	9329.0	
2496	9364.0	
2504	9387.0	
2512	9425.0	
2520	9450.0	
2528	9473.0	
2536	9497.0	
2544	9524.0	
2552	9566.0	
2560	9599.0	
2568	9616.0	
2576	9645.0	
2584	9670.0	
2592	9700.0	
2600	9730.0	
2608	9759.0	
2616	9786.0	
2624	9806.0	
2632	9825.0	
2640	9851.0	
2648	9877.0	
2656	9901.0	
2664	9926.0	
2672	9935.0	
2680	9962.0	
2688	9990.0	
2696	10010.0	
2704	10034.0	
2712	10060.0	
2720	10083.0	
2728	10104.0	
2736	10123.0	
2744	10142.0	
2752	10167.0	
2760	10188.0	
2768	10205.0	
2776	10226.0	
2784	10252.0	
2792	10281.0	
2800	10307.0	
2808	10335.0	
2816	10378.0	
2824	10403.0	
2832	10434.0	
2840	10459.0	
2848	10482.0	
2856	10503.0	
2864	10529.0	
2872	10563.0	
2880	10581.0	
2888	10606.0	
2896	10627.0	
2904	10641.0	
2912	10664.0	
2920	10692.0	
2928	10715.0	
2936	10743.0	
2944	10759.0	
2952	10775.0	
2960	10791.0	
2968	10816.0	
2976	10842.0	
2984	10861.0	
2992	10889.0	
3000	10906.0	
3008	10939.0	
3016	10955.0	
3024	10980.0	
3032	10999.0	
3040	11016.0	
3048	11039.0	
3056	11064.0	
3064	11080.0	
3072	11104.0	
3080	11118.0	
3088	11134.0	
3096	11157.0	
3104	11180.0	
3112	11193.0	
3120	11211.0	
3128	11226.0	
3136	11248.0	
3144	11266.0	
3152	11283.0	
3160	11310.0	
3168	11331.0	
3176	11350.0	
3184	11369.0	
3192	11395.0	
3200	11416.0	
3208	11435.0	
3216	11461.0	
3224	11478.0	
3232	11495.0	
3240	11517.0	
3248	11541.0	
3256	11561.0	
3264	11577.0	
3272	11607.0	
3280	11632.0	
3288	11656.0	
3296	11681.0	
3304	11697.0	
3312	11712.0	
3320	11732.0	
3328	11755.0	
3336	11774.0	
3344	11794.0	
3352	11812.0	
3360	11828.0	
3368	11842.0	
3376	11852.0	
3384	11877.0	
3392	11901.0	
3400	11918.0	
3408	11938.0	
3416	11954.0	
3424	11977.0	
3432	11994.0	
3440	12008.0	
3448	12026.0	
3456	12045.0	
3464	12061.0	
3472	12082.0	
3480	12100.0	
3488	12121.0	
3496	12140.0	
3504	12161.0	
3512	12183.0	
3520	12204.0	
3528	12236.0	
3536	12262.0	
3544	12289.0	
3552	12313.0	
3560	12327.0	
3568	12350.0	
3576	12362.0	
3584	12384.0	
3592	12397.0	
3600	12416.0	
3608	12428.0	
3616	12443.0	
3624	12466.0	
3632	12483.0	
3640	12501.0	
3648	12520.0	
3656	12546.0	
3664	12571.0	
3672	12591.0	
3680	12611.0	
3688	12621.0	
3696	12642.0	
3704	12662.0	
3712	12679.0	
3720	12705.0	
3728	12721.0	
3736	12739.0	
3744	12755.0	
3752	12775.0	
3760	12796.0	
3768	12809.0	
3776	12824.0	
3784	12843.0	
3792	12860.0	
3800	12878.0	
3808	12895.0	
3816	12912.0	
3824	12939.0	
3832	12962.0	
3840	12984.0	
3848	13002.0	
3856	13022.0	
3864	13038.0	
3872	13065.0	
3880	13082.0	
3888	13093.0	
3896	13117.0	
3904	13134.0	
3912	13158.0	
3920	13178.0	
3928	13205.0	
3936	13222.0	
3944	13248.0	
3952	13269.0	
3960	13281.0	
3968	13293.0	
3976	13310.0	
3984	13325.0	
3992	13337.0	
4000	13353.0	
4008	13374.0	
4016	13389.0	
4024	13400.0	
4032	13415.0	
4040	13428.0	
4048	13443.0	
4056	13455.0	
4064	13467.0	
4072	13479.0	
4080	13493.0	
4088	13506.0	
4096	13520.0	
4104	13535.0	
4112	13549.0	
4120	13563.0	
4128	13583.0	
4136	13595.0	
4144	13612.0	
4152	13629.0	
4160	13643.0	
4168	13656.0	
4176	13665.0	
4184	13685.0	
4192	13697.0	
4200	13710.0	
4208	13718.0	
4216	13728.0	
4224	13736.0	
4232	13752.0	
4240	13766.0	
4248	13777.0	
4256	13796.0	
4264	13810.0	
4272	13824.0	
4280	13838.0	
4288	13848.0	
4296	13858.0	
4304	13867.0	
4312	13874.0	
4320	13886.0	
4328	13901.0	
4336	13911.0	
4344	13927.0	
4352	13943.0	
4360	13955.0	
4368	13971.0	
4376	13984.0	
4384	13988.0	
4392	13999.0	
4400	14008.0	
4408	14017.0	
4416	14026.0	
4424	14034.0	
4432	14052.0	
4440	14071.0	
4448	14080.0	
4456	14093.0	
4464	14111.0	
4472	14134.0	
4480	14146.0	
4488	14159.0	
4496	14167.0	
4504	14181.0	
4512	14187.0	
4520	14192.0	
4528	14200.0	
4536	14206.0	
4544	14210.0	
4552	14218.0	
4560	14225.0	
4568	14232.0	
4576	14243.0	
4584	14247.0	
4592	14261.0	
4600	14266.0	
4608	14277.0	
4616	14281.0	
4624	14291.0	
4632	14305.0	
4640	14311.0	
4648	14320.0	
4656	14329.0	
4664	14337.0	
4672	14346.0	
4680	14352.0	
4688	14359.0	
4696	14366.0	
4704	14373.0	
4712	14380.0	
4720	14384.0	
4728	14390.0	
4736	14396.0	
4744	14403.0	
4752	14407.0	
4760	14414.0	
4768	14415.0	
4776	14420.0	
4784	14424.0	
4792	14425.0	
4800	14429.0	
4808	14431.0	
4816	14435.0	
4824	14439.0	
4832	14442.0	
4840	14444.0	
4848	14450.0	
4856	14457.0	
4864	14460.0	
4872	14470.0	
4880	14475.0	
4888	14480.0	
4896	14487.0	
4904	14494.0	
4912	14504.0	
4920	14513.0	
4928	14520.0	
4936	14525.0	
4944	14534.0	
4952	14541.0	
4960	14544.0	
4968	14551.0	
4976	14554.0	
4984	14560.0	
4992	14563.0	


==> fLSPISA_TAR_7x9_8.txt <==
# Data exported by Green Light District
#
# Infrastructure: "/home/prashanth/workspace/gld/maps/7x9.sim" by 
# Simulation: "LSPI for discounted cost"
# Tracking data: "total arrived roadusers"
# Measured: arrived (roadusers)
#
# Format: <Cycle>	<All>	
#
0	0.0	
8	0.0	
16	0.0	
24	0.0	
32	1.0	
40	1.0	
48	1.0	
56	1.0	
64	1.0	
72	3.0	
80	4.0	
88	6.0	
96	11.0	
104	16.0	
112	20.0	
120	29.0	
128	32.0	
136	35.0	
144	41.0	
152	46.0	
160	56.0	
168	66.0	
176	69.0	
184	81.0	
192	94.0	
200	106.0	
208	120.0	
216	136.0	
224	151.0	
232	167.0	
240	183.0	
248	199.0	
256	219.0	
264	243.0	
272	263.0	
280	284.0	
288	304.0	
296	330.0	
304	361.0	
312	384.0	
320	413.0	
328	438.0	
336	461.0	
344	486.0	
352	508.0	
360	535.0	
368	564.0	
376	596.0	
384	626.0	
392	653.0	
400	678.0	
408	707.0	
416	735.0	
424	775.0	
432	804.0	
440	830.0	
448	866.0	
456	886.0	
464	912.0	
472	950.0	
480	986.0	
488	1023.0	
496	1052.0	
504	1081.0	
512	1114.0	
520	1145.0	
528	1178.0	
536	1204.0	
544	1240.0	
552	1275.0	
560	1305.0	
568	1333.0	
576	1368.0	
584	1396.0	
592	1423.0	
600	1462.0	
608	1495.0	
616	1518.0	
624	1548.0	
632	1580.0	
640	1606.0	
648	1638.0	
656	1664.0	
664	1703.0	
672	1730.0	
680	1755.0	
688	1787.0	
696	1823.0	
704	1852.0	
712	1869.0	
720	1900.0	
728	1932.0	
736	1963.0	
744	1983.0	
752	2015.0	
760	2045.0	
768	2071.0	
776	2104.0	
784	2137.0	
792	2166.0	
800	2201.0	
808	2235.0	
816	2259.0	
824	2300.0	
832	2332.0	
840	2364.0	
848	2399.0	
856	2420.0	
864	2444.0	
872	2473.0	
880	2501.0	
888	2538.0	
896	2563.0	
904	2583.0	
912	2613.0	
920	2652.0	
928	2684.0	
936	2726.0	
944	2751.0	
952	2773.0	
960	2802.0	
968	2833.0	
976	2861.0	
984	2895.0	
992	2928.0	
1000	2953.0	
1008	2986.0	
1016	3013.0	
1024	3045.0	
1032	3081.0	
1040	3124.0	
1048	3154.0	
1056	3193.0	
1064	3225.0	
1072	3255.0	
1080	3281.0	
1088	3305.0	
1096	3338.0	
1104	3369.0	
1112	3404.0	
1120	3439.0	
1128	3468.0	
1136	3493.0	
1144	3529.0	
1152	3557.0	
1160	3584.0	
1168	3611.0	
1176	3634.0	
1184	3668.0	
1192	3692.0	
1200	3735.0	
1208	3773.0	
1216	3809.0	
1224	3836.0	
1232	3867.0	
1240	3899.0	
1248	3935.0	
1256	3967.0	
1264	4003.0	
1272	4030.0	
1280	4050.0	
1288	4078.0	
1296	4109.0	
1304	4137.0	
1312	4170.0	
1320	4202.0	
1328	4232.0	
1336	4263.0	
1344	4306.0	
1352	4339.0	
1360	4366.0	
1368	4400.0	
1376	4424.0	
1384	4462.0	
1392	4487.0	
1400	4514.0	
1408	4551.0	
1416	4587.0	
1424	4617.0	
1432	4648.0	
1440	4685.0	
1448	4715.0	
1456	4744.0	
1464	4768.0	
1472	4798.0	
1480	4822.0	
1488	4852.0	
1496	4881.0	
1504	4909.0	
1512	4939.0	
1520	4978.0	
1528	5000.0	
1536	5023.0	
1544	5049.0	
1552	5082.0	
1560	5116.0	
1568	5155.0	
1576	5185.0	
1584	5209.0	
1592	5242.0	
1600	5281.0	
1608	5310.0	
1616	5343.0	
1624	5374.0	
1632	5396.0	
1640	5434.0	
1648	5477.0	
1656	5508.0	
1664	5548.0	
1672	5578.0	
1680	5607.0	
1688	5633.0	
1696	5669.0	
1704	5693.0	
1712	5729.0	
1720	5754.0	
1728	5776.0	
1736	5797.0	
1744	5832.0	
1752	5867.0	
1760	5902.0	
1768	5935.0	
1776	5961.0	
1784	5986.0	
1792	6017.0	
1800	6050.0	
1808	6084.0	
1816	6117.0	
1824	6153.0	
1832	6201.0	
1840	6235.0	
1848	6263.0	
1856	6295.0	
1864	6331.0	
1872	6360.0	
1880	6398.0	
1888	6437.0	
1896	6461.0	
1904	6484.0	
1912	6510.0	
1920	6540.0	
1928	6567.0	
1936	6599.0	
1944	6627.0	
1952	6664.0	
1960	6695.0	
1968	6723.0	
1976	6758.0	
1984	6786.0	
1992	6824.0	
2000	6867.0	
2008	6898.0	
2016	6921.0	
2024	6956.0	
2032	6990.0	
2040	7024.0	
2048	7044.0	
2056	7080.0	
2064	7114.0	
2072	7165.0	
2080	7194.0	
2088	7228.0	
2096	7254.0	
2104	7282.0	
2112	7309.0	
2120	7339.0	
2128	7374.0	
2136	7412.0	
2144	7451.0	
2152	7487.0	
2160	7524.0	
2168	7551.0	
2176	7580.0	
2184	7609.0	
2192	7635.0	
2200	7676.0	
2208	7715.0	
2216	7738.0	
2224	7763.0	
2232	7790.0	
2240	7818.0	
2248	7850.0	
2256	7884.0	
2264	7911.0	
2272	7946.0	
2280	7979.0	
2288	8010.0	
2296	8036.0	
2304	8059.0	
2312	8085.0	
2320	8117.0	
2328	8152.0	
2336	8180.0	
2344	8209.0	
2352	8251.0	
2360	8277.0	
2368	8320.0	
2376	8357.0	
2384	8387.0	
2392	8406.0	
2400	8433.0	
2408	8468.0	
2416	8492.0	
2424	8524.0	
2432	8550.0	
2440	8591.0	
2448	8624.0	
2456	8647.0	
2464	8674.0	
2472	8715.0	
2480	8733.0	
2488	8761.0	
2496	8794.0	
2504	8829.0	
2512	8855.0	
2520	8883.0	
2528	8917.0	
2536	8947.0	
2544	8982.0	
2552	9015.0	
2560	9046.0	
2568	9080.0	
2576	9108.0	
2584	9131.0	
2592	9161.0	
2600	9193.0	
2608	9228.0	
2616	9273.0	
2624	9312.0	
2632	9339.0	
2640	9375.0	
2648	9409.0	
2656	9440.0	
2664	9480.0	
2672	9510.0	
2680	9545.0	
2688	9577.0	
2696	9613.0	
2704	9640.0	
2712	9670.0	
2720	9704.0	
2728	9733.0	
2736	9760.0	
2744	9798.0	
2752	9827.0	
2760	9855.0	
2768	9895.0	
2776	9924.0	
2784	9960.0	
2792	9988.0	
2800	10025.0	
2808	10065.0	
2816	10102.0	
2824	10137.0	
2832	10164.0	
2840	10197.0	
2848	10231.0	
2856	10274.0	
2864	10305.0	
2872	10331.0	
2880	10360.0	
2888	10393.0	
2896	10420.0	
2904	10448.0	
2912	10479.0	
2920	10506.0	
2928	10534.0	
2936	10561.0	
2944	10602.0	
2952	10631.0	
2960	10658.0	
2968	10679.0	
2976	10709.0	
2984	10739.0	
2992	10770.0	
3000	10798.0	
3008	10829.0	
3016	10864.0	
3024	10890.0	
3032	10932.0	
3040	10954.0	
3048	10994.0	
3056	11034.0	
3064	11067.0	
3072	11096.0	
3080	11131.0	
3088	11170.0	
3096	11207.0	
3104	11240.0	
3112	11270.0	
3120	11299.0	
3128	11338.0	
3136	11365.0	
3144	11394.0	
3152	11419.0	
3160	11462.0	
3168	11496.0	
3176	11524.0	
3184	11555.0	
3192	11589.0	
3200	11617.0	
3208	11638.0	
3216	11670.0	
3224	11703.0	
3232	11735.0	
3240	11762.0	
3248	11798.0	
3256	11824.0	
3264	11855.0	
3272	11877.0	
3280	11905.0	
3288	11940.0	
3296	11969.0	
3304	11996.0	
3312	12024.0	
3320	12054.0	
3328	12076.0	
3336	12110.0	
3344	12141.0	
3352	12169.0	
3360	12196.0	
3368	12221.0	
3376	12246.0	
3384	12275.0	
3392	12306.0	
3400	12345.0	
3408	12381.0	
3416	12411.0	
3424	12442.0	
3432	12464.0	
3440	12491.0	
3448	12519.0	
3456	12547.0	
3464	12577.0	
3472	12606.0	
3480	12628.0	
3488	12656.0	
3496	12698.0	
3504	12729.0	
3512	12750.0	
3520	12778.0	
3528	12799.0	
3536	12824.0	
3544	12855.0	
3552	12891.0	
3560	12912.0	
3568	12940.0	
3576	12985.0	
3584	13023.0	
3592	13055.0	
3600	13091.0	
3608	13120.0	
3616	13155.0	
3624	13179.0	
3632	13204.0	
3640	13234.0	
3648	13271.0	
3656	13304.0	
3664	13335.0	
3672	13371.0	
3680	13398.0	
3688	13430.0	
3696	13454.0	
3704	13480.0	
3712	13506.0	
3720	13534.0	
3728	13567.0	
3736	13603.0	
3744	13638.0	
3752	13663.0	
3760	13694.0	
3768	13723.0	
3776	13744.0	
3784	13768.0	
3792	13797.0	
3800	13828.0	
3808	13861.0	
3816	13886.0	
3824	13911.0	
3832	13935.0	
3840	13973.0	
3848	14002.0	
3856	14037.0	
3864	14069.0	
3872	14100.0	
3880	14126.0	
3888	14151.0	
3896	14191.0	
3904	14239.0	
3912	14264.0	
3920	14297.0	
3928	14325.0	
3936	14346.0	
3944	14369.0	
3952	14397.0	
3960	14428.0	
3968	14457.0	
3976	14483.0	
3984	14504.0	
3992	14534.0	
4000	14579.0	
4008	14608.0	
4016	14638.0	
4024	14672.0	
4032	14709.0	
4040	14741.0	
4048	14771.0	
4056	14805.0	
4064	14834.0	
4072	14864.0	
4080	14887.0	
4088	14919.0	
4096	14941.0	
4104	14963.0	
4112	14989.0	
4120	15014.0	
4128	15048.0	
4136	15077.0	
4144	15098.0	
4152	15129.0	
4160	15157.0	
4168	15179.0	
4176	15202.0	
4184	15222.0	
4192	15249.0	
4200	15278.0	
4208	15303.0	
4216	15326.0	
4224	15346.0	
4232	15369.0	
4240	15400.0	
4248	15425.0	
4256	15449.0	
4264	15470.0	
4272	15497.0	
4280	15524.0	
4288	15557.0	
4296	15588.0	
4304	15616.0	
4312	15644.0	
4320	15673.0	
4328	15697.0	
4336	15723.0	
4344	15749.0	
4352	15776.0	
4360	15791.0	
4368	15828.0	
4376	15853.0	
4384	15884.0	
4392	15908.0	
4400	15941.0	
4408	15968.0	
4416	15995.0	
4424	16029.0	
4432	16059.0	
4440	16089.0	
4448	16114.0	
4456	16141.0	
4464	16171.0	
4472	16202.0	
4480	16228.0	
4488	16257.0	
4496	16292.0	
4504	16329.0	
4512	16357.0	
4520	16393.0	
4528	16425.0	
4536	16455.0	
4544	16487.0	
4552	16509.0	
4560	16550.0	
4568	16579.0	
4576	16607.0	
4584	16635.0	
4592	16661.0	
4600	16691.0	
4608	16717.0	
4616	16753.0	
4624	16777.0	
4632	16799.0	
4640	16831.0	
4648	16855.0	
4656	16885.0	
4664	16916.0	
4672	16945.0	
4680	16979.0	
4688	17008.0	
4696	17035.0	
4704	17062.0	
4712	17091.0	
4720	17115.0	
4728	17143.0	
4736	17182.0	
4744	17217.0	
4752	17239.0	
4760	17270.0	
4768	17297.0	
4776	17321.0	
4784	17348.0	
4792	17370.0	
4800	17391.0	
4808	17417.0	
4816	17444.0	
4824	17471.0	
4832	17502.0	
4840	17532.0	
4848	17553.0	
4856	17581.0	
4864	17606.0	
4872	17627.0	
4880	17652.0	
4888	17679.0	
4896	17704.0	
4904	17733.0	
4912	17765.0	
4920	17791.0	
4928	17816.0	
4936	17847.0	
4944	17878.0	
4952	17913.0	
4960	17950.0	
4968	17979.0	
4976	18016.0	
4984	18041.0	
4992	18071.0	


==> l2diff_14x9.txt <==
0	0.5957536158096248	0.0	0.5957536158096248	1.0
1	0.5510708204448153	0.05386949044161541	0.5957536158096248	0.9249978612314657
2	0.5391828754201209	0.06420577835797966	0.5957536158096248	0.9050433956449854
3	0.5138676846390325	0.08955825755651241	0.5957536158096248	0.8625506769953718
4	0.5041675490269344	0.09829424569613666	0.5957536158096248	0.8462685507024147
5	0.47224936310705984	0.13169366739252134	0.5957536158096248	0.792692399298788
6	0.4456600458937701	0.15895965751422433	0.5957536158096248	0.748061000499546
7	0.4078974918629449	0.19781756111883766	0.5957536158096248	0.6846748068975044
8	0.39995064125453744	0.2051825249907951	0.5957536158096248	0.6713356505793212
9	0.3939338889387177	0.21058234979785673	0.5957536158096248	0.6612362535196105
10	0.3795928223893607	0.22481422801836393	0.5957536158096248	0.6371641099878124
11	0.3597125269208099	0.24491912227007107	0.5957536158096248	0.6037941145048078
12	0.3488884227963475	0.2555236141144742	0.5957536158096248	0.5856253550760421
13	0.3297988471046655	0.27492438004233916	0.5957536158096248	0.5535826193122996
14	0.3059613375679693	0.2992642383207661	0.5957536158096248	0.5135702569797584
15	0.30326450397260674	0.3014717447683723	0.5957536158096248	0.5090434970511635
16	0.3018429850749279	0.30247123349819016	0.5957536158096248	0.5066574118307708
17	0.2873121907219418	0.3176546067869991	0.5957536158096248	0.482266801404951
18	0.2623364070649216	0.3445201268774107	0.5957536158096248	0.4403437933119522
19	0.2637224371727245	0.3425271894776069	0.5957536158096248	0.44267030895704695
20	0.24403938666573224	0.3627109533517882	0.5957536158096248	0.40963139826534584
21	0.23317037854644604	0.3738895173336921	0.5957536158096248	0.3913872654042883
22	0.23326174858963272	0.37333148127647436	0.5957536158096248	0.3915406342479881
23	0.22159826237211364	0.3856294173964129	0.5957536158096248	0.37196293315142237
24	0.21219363485544995	0.39497504109758425	0.5957536158096248	0.35617683086502183
25	0.19763017243026923	0.41227034931985673	0.5957536158096248	0.33173138556900117
26	0.18451393188574286	0.42608672880924353	0.5957536158096248	0.3097151691391579
27	0.169824003794436	0.4417427917813759	0.5957536158096248	0.2850574453730279
28	0.15849789179288018	0.4543808889785149	0.5957536158096248	0.2660460425027932
29	0.15797922080823104	0.4543415539169182	0.5957536158096248	0.26517542926456006
30	0.1604724527672627	0.4511391710945832	0.5957536158096248	0.26936043442922597
31	0.15793057081681364	0.4531026794250063	0.5957536158096248	0.26509376800371937
32	0.14608018516974663	0.4660693909450947	0.5957536158096248	0.2452023475698502
33	0.13156196291839592	0.4823111003364325	0.5957536158096248	0.22083283999813275
34	0.11862497099222533	0.49737097253074725	0.5957536158096248	0.1991175006651279
35	0.11209647281887819	0.5049466125294219	0.5957536158096248	0.18815911451337128
36	0.10866949916659034	0.5101521807281019	0.5957536158096248	0.18240678072748126
37	0.10778389530578382	0.5100461096795483	0.5957536158096248	0.18092025368458114
38	0.09656328160188793	0.5247369438104778	0.5957536158096248	0.16208593458666487
39	0.09922609821774664	0.5200109655879919	0.5957536158096248	0.16655559544174833
40	0.09918851297296591	0.5195115638985074	0.5957536158096248	0.1664925068699238
41	0.09267528150787534	0.5329082141660219	0.5957536158096248	0.15555974659411895
42	0.09538629568084962	0.5281210205494509	0.5957536158096248	0.16011030927814066
43	0.08973577341047466	0.5371507709668794	0.5957536158096248	0.1506256462892372
44	0.08012477755075995	0.5498621193844916	0.5957536158096248	0.13449314519370723
45	0.07276692539276926	0.5622467834923079	0.5957536158096248	0.12214265001796008
46	0.07141889969312605	0.5654290823604896	0.5957536158096248	0.11987992652980928
47	0.07283870683577134	0.5600839520104767	0.5957536158096248	0.12226313849020298
48	0.0711560229131172	0.5622662356629317	0.5957536158096248	0.11943867569551667
49	0.066931774345259	0.5708797245283265	0.5957536158096248	0.11234807908685407
50	0.06750192733722972	0.5665258156424731	0.5957536158096248	0.11330510725561455
51	0.06576389260336979	0.5695387709411789	0.5957536158096248	0.1103877355641344
52	0.06495400816265491	0.5728027071058249	0.5957536158096248	0.1090283070701684
53	0.0624049344905566	0.5756622472300515	0.5957536158096248	0.10474956900722918
54	0.062155843526130704	0.5726241272708775	0.5957536158096248	0.10433145830203878
55	0.06014921803099753	0.5833303114649968	0.5957536158096248	0.10096324459442042
56	0.05988716778986498	0.5804342797878085	0.5957536158096248	0.10052338114386222
57	0.06154601114785492	0.575274894761314	0.5957536158096248	0.10330782644804319
58	0.061369864628635	0.5737639929831654	0.5957536158096248	0.10301215636808818
59	0.06010904638782027	0.5774305304880558	0.5957536158096248	0.10089581463325659
60	0.05753805706096733	0.5875617173510234	0.5957536158096248	0.0965802901301296
61	0.058385516405435545	0.5931832325502441	0.5957536158096248	0.09800278983802733
62	0.05813199498762405	0.6021030538726823	0.5957536158096248	0.09757724241190395
63	0.05724511391159397	0.5953361572233121	0.5957536158096248	0.09608857150417505
64	0.05807466441406232	0.6042428196947481	0.5957536158096248	0.09748101039242417
65	0.05725658939310793	0.6063118044088025	0.5957536158096248	0.09610783363068078
66	0.05654516483842833	0.6053124044485968	0.5957536158096248	0.09491367460956802
67	0.0570448880421062	0.6092224099688691	0.5957536158096248	0.09575248312103421
68	0.058251835236466064	0.6150678293414331	0.5957536158096248	0.09777839981265114
69	0.06047478105387828	0.6220821296901218	0.5957536158096248	0.10150971718684997
70	0.061310582479611776	0.6244734521759302	0.5957536158096248	0.10291264853892854
71	0.059107989685811754	0.6198202045316461	0.5957536158096248	0.0992154946562673
72	0.06188240742677267	0.6252529990651882	0.5957536158096248	0.10387248316181
73	0.05859727553716902	0.6194789497888114	0.5957536158096248	0.09835823733530472
74	0.059866800697110076	0.6237914012816616	0.5957536158096248	0.10048919403661785
75	0.05757948798214725	0.6202197122534631	0.5957536158096248	0.09664983384766729
76	0.05731650078659023	0.6214705436592363	0.5957536158096248	0.09620839767576991
77	0.056815327401470224	0.6209601424610935	0.5957536158096248	0.09536715496767671
78	0.05544657068609416	0.6187015440788897	0.5957536158096248	0.09306963351073023
79	0.05538359722379771	0.6201423743203548	0.5957536158096248	0.09296392964150424
80	0.05489276387953304	0.6203917313693533	0.5957536158096248	0.09214004317025282
81	0.055185354941782276	0.6222040055115033	0.5957536158096248	0.09263117080168415
82	0.05423383708223669	0.6201183330527169	0.5957536158096248	0.09103400406312817
83	0.0569643075110893	0.6245049063880688	0.5957536158096248	0.09561722497256726
84	0.05491511799928463	0.6206163105570199	0.5957536158096248	0.09217756559421865
85	0.058657385722929944	0.6281503978362353	0.5957536158096248	0.09845913506242843
86	0.06086025481985373	0.632065276135872	0.5957536158096248	0.10215675273266296
87	0.05980330596895551	0.6314375408101726	0.5957536158096248	0.1003826151985385
88	0.06097376092124579	0.6335938162263965	0.5957536158096248	0.10234727797393708
89	0.05908636057301641	0.6309248411865621	0.5957536158096248	0.09917918919001184
90	0.06233230509442149	0.635806612051708	0.5957536158096248	0.10462765720643145
91	0.06370270308719447	0.6378254355710575	0.5957536158096248	0.10692793362340397
92	0.06846149133538923	0.6447831253703473	0.5957536158096248	0.1149157798099984
93	0.06931396007189301	0.6457620101057537	0.5957536158096248	0.11634668801413123
94	0.074503826475243	0.6525850627235593	0.5957536158096248	0.12505811882315285
95	0.07449429758271092	0.6530865863996952	0.5957536158096248	0.12504212413629032
96	0.07858696650488864	0.658384877193357	0.5957536158096248	0.13191185822362073
97	0.07406223955272909	0.6532167069258219	0.5957536158096248	0.12431689474864377
98	0.07073325565986342	0.6492664704717908	0.5957536158096248	0.11872904130634179
99	0.0741756096487751	0.6539748382205499	0.5957536158096248	0.1245071916986538
100	0.07606966811913947	0.6565249464992765	0.5957536158096248	0.127686456448546
101	0.08065069235662603	0.662266491293669	0.5957536158096248	0.13537591752090725
102	0.08516422616211136	0.6663736394956152	0.5957536158096248	0.14295209278146603
103	0.08000574312940065	0.6603189721216297	0.5957536158096248	0.13429334041166233
104	0.08470804794727138	0.6661786035510099	0.5957536158096248	0.14218637654788507
105	0.08415327745162464	0.665561340866711	0.5957536158096248	0.14125516861070317
106	0.08771152301332988	0.6702240831427376	0.5957536158096248	0.14722784836837383
107	0.08806746565704907	0.6709187563584228	0.5957536158096248	0.1478253145595533
108	0.0930657909829182	0.6768359024731968	0.5957536158096248	0.15621523481052224
109	0.0953659305685955	0.6792478677215288	0.5957536158096248	0.16007612549525846
110	0.10003525645313388	0.68466544714155	0.5957536158096248	0.16791380496648214
111	0.10102771183354128	0.6858410036136516	0.5957536158096248	0.16957968722732025
112	0.10318919985659922	0.6882612439212191	0.5957536158096248	0.17320784485103938
113	0.09777300018557966	0.6822611633295025	0.5957536158096248	0.16411650318346263
114	0.10065216591655683	0.6856651333670648	0.5957536158096248	0.16894931603523927
115	0.1064334588575338	0.6912545866054817	0.5957536158096248	0.17865348364338757
116	0.11024701405086677	0.6955328173084254	0.5957536158096248	0.1850547124267838
117	0.10988816940118677	0.6955306121373641	0.5957536158096248	0.18445237508437032
118	0.10963721605112381	0.6954740871055192	0.5957536158096248	0.1840311382787457
119	0.10888738945519323	0.6948144638513432	0.5957536158096248	0.18277251965515318
120	0.11315612075672883	0.6996137573900892	0.5957536158096248	0.18993778258978838
121	0.1134837912888315	0.7000548088719002	0.5957536158096248	0.19048779273392719
122	0.11431454098700687	0.7008000444190117	0.5957536158096248	0.19188224452763789
123	0.11383313228036031	0.7004076085244997	0.5957536158096248	0.1910741777465537
124	0.11239322783209292	0.698934726830721	0.5957536158096248	0.18865723152909672
125	0.11698677139182333	0.7037332314149769	0.5957536158096248	0.19636770686291036
126	0.11388930650228929	0.7004418432407732	0.5957536158096248	0.19116846877633223
127	0.1157481517219065	0.7026100401031375	0.5957536158096248	0.19428862645609898
128	0.11967533200333305	0.7070780406700788	0.5957536158096248	0.20088058020545146
129	0.11395775830313246	0.7011057200073685	0.5957536158096248	0.19128336829020282
130	0.10919035751663946	0.6960822545127419	0.5957536158096248	0.18328106555971221
131	0.1059338808118504	0.6926360806222092	0.5957536158096248	0.17781491878632918
132	0.10653383762726767	0.6935434133548374	0.5957536158096248	0.17882197405128455
133	0.1050996116528512	0.6920601668442595	0.5957536158096248	0.17641455941483727
134	0.1027910167007343	0.6896006774124901	0.5957536158096248	0.17253947600643943
135	0.1076355167969732	0.6942569251897566	0.5957536158096248	0.18067119349447391
136	0.10418236451016073	0.6906533133989697	0.5957536158096248	0.17487491765967322
137	0.10392328333125449	0.6905804532586723	0.5957536158096248	0.17444003791739224
138	0.10694109064387208	0.6937142026132561	0.5957536158096248	0.17950556707665116
139	0.10913827993816376	0.6960430099023527	0.5957536158096248	0.1831936509354553
140	0.1135080697416581	0.700402356598082	0.5957536158096248	0.19052854523996712
141	0.11714351104510805	0.7043931797689817	0.5957536158096248	0.196630801620752
142	0.11432072468602605	0.7015707535026743	0.5957536158096248	0.1918926241524611
143	0.11156297432578537	0.6987528553542129	0.5957536158096248	0.18726361261638688
144	0.11450880919882354	0.7018036603838058	0.5957536158096248	0.19220833270681353
145	0.11033125024731122	0.6974916343007923	0.5957536158096248	0.18519610677875928
146	0.10535176559089383	0.6921624220382145	0.5957536158096248	0.17683781146291752
147	0.10120515431745776	0.6877096536063496	0.5957536158096248	0.16987753264396172
148	0.09800319045246501	0.6843855906589482	0.5957536158096248	0.16450288819360231
149	0.094777993665415	0.6809400736455049	0.5957536158096248	0.15908924620895906
150	0.09041366328292143	0.6761783676854829	0.5957536158096248	0.15176351579511593
151	0.08940153145248717	0.6750447563051399	0.5957536158096248	0.15006460570279734
152	0.08568749745933626	0.6709068358133732	0.5957536158096248	0.14383042785713954
153	0.08599631310396846	0.6712109126475496	0.5957536158096248	0.1443487892005491
154	0.08689713018738392	0.6721862083743627	0.5957536158096248	0.14586085234126753
155	0.0875443515028093	0.6731420993559976	0.5957536158096248	0.14694724325564884
156	0.0848883610165637	0.6701663098651032	0.5957536158096248	0.14248904037485538
157	0.08236357244864205	0.6675368834715288	0.5957536158096248	0.13825106598255482
158	0.08009658612238237	0.6650774560010694	0.5957536158096248	0.13444582457721502
159	0.08270655019527341	0.6681035723677197	0.5957536158096248	0.13882676999429674
160	0.08627677818263457	0.672042381385322	0.5957536158096248	0.14481956280766348
161	0.08863845399998589	0.6746105328130391	0.5957536158096248	0.14878374490354856
162	0.0852970554139762	0.6708774805908458	0.5957536158096248	0.14317505282457768
163	0.08754561644062372	0.673597071803584	0.5957536158096248	0.14694936651227852
164	0.08413982898449991	0.6699716043571446	0.5957536158096248	0.14123259473659172
165	0.08228729369522525	0.6680347734857363	0.5957536158096248	0.13812302856676315
166	0.08541052126215584	0.6711243257716275	0.5957536158096248	0.14336551049897292
167	0.0832954274346179	0.6689851142998227	0.5957536158096248	0.13981522767834154
168	0.08106999891745235	0.6665224794858646	0.5957536158096248	0.13607974297777248
169	0.07753442903394236	0.6626724770372145	0.5957536158096248	0.13014512539478865
170	0.07643420801927654	0.661652321817494	0.5957536158096248	0.12829835353227861
171	0.0783541498536043	0.6635643625080287	0.5957536158096248	0.1315210647057871
172	0.07530383510965948	0.6603048986639433	0.5957536158096248	0.12640097031945347
173	0.07860071458974406	0.6641466134405456	0.5957536158096248	0.1319349350199516
174	0.07891054260978933	0.6644715072863704	0.5957536158096248	0.13245499568231822
175	0.07541224150285052	0.66059222825528	0.5957536158096248	0.12658293546463134
176	0.0788950388576288	0.6645182472460908	0.5957536158096248	0.13242897191720945
177	0.0824966106832409	0.6685743213908574	0.5957536158096248	0.13847437681285177
178	0.085935953598005	0.6725733955362017	0.5957536158096248	0.14424747297793344
179	0.0884333032779959	0.675136398921454	0.5957536158096248	0.14843938992768962
180	0.09022770128753207	0.6771870114440185	0.5957536158096248	0.15145136998440753
181	0.09147003359268795	0.6786820957440549	0.5957536158096248	0.15353668222119113
182	0.0939075129601151	0.6811539925220452	0.5957536158096248	0.15762810408208008
183	0.09412872191687512	0.6813411730814801	0.5957536158096248	0.15799941354775476
184	0.08982669199663824	0.676677154392291	0.5957536158096248	0.1507782573414421
185	0.08873746028287925	0.6756020059434787	0.5957536158096248	0.14894993152880104
186	0.09075983654148145	0.6777150871202605	0.5957536158096248	0.15234458362143466
187	0.08829426451881534	0.6750722791491097	0.5957536158096248	0.14820600693933528
188	0.0867362782959337	0.6735072905123719	0.5957536158096248	0.1455908550014585
189	0.08370411226244547	0.6702513760263487	0.5957536158096248	0.14050122406507293
190	0.08266969623272398	0.6691463356481743	0.5957536158096248	0.13876490891352203
191	0.08309497025127563	0.6695473052916021	0.5957536158096248	0.13947875102419677
192	0.08289797306856952	0.6694722277523377	0.5957536158096248	0.13914808214115795
193	0.08582496530390535	0.6726681322394205	0.5957536158096248	0.14406117399265778
194	0.08378997823355273	0.6705298069612002	0.5957536158096248	0.1406453540692032
195	0.08399305645988074	0.6707086245283689	0.5957536158096248	0.1409862302652327
196	0.08255138423951995	0.6692503248705666	0.5957536158096248	0.13856631676055078
197	0.08132048850210907	0.6680092147611948	0.5957536158096248	0.1365002013317118
198	0.08078925593318863	0.6676762064698943	0.5957536158096248	0.13560850289325835
199	0.07663807091494111	0.663145873014869	0.5957536158096248	0.12864054683208348
200	0.07464603345104544	0.6610314622434484	0.5957536158096248	0.12529681980964902
201	0.07786475027151188	0.6646660060256682	0.5957536158096248	0.13069958487065875
202	0.07501200087125603	0.6615880529478878	0.5957536158096248	0.12591111305185326
203	0.07202368339686542	0.6583096422885332	0.5957536158096248	0.12089508395007517
204	0.07500341223828062	0.6616744148398555	0.5957536158096248	0.1258966966341472
205	0.07236078376877308	0.6586996093221428	0.5957536158096248	0.1214609225164925
206	0.06965571834493695	0.6557589045725661	0.5957536158096248	0.11692034508305138
207	0.06883033460311294	0.655067826739965	0.5957536158096248	0.11553490029527226
208	0.06799539638911505	0.6541910538594214	0.5957536158096248	0.1141334178840187
209	0.0699499583971318	0.656546391187539	0.5957536158096248	0.11741424062037847
210	0.07229885381473176	0.6593796013348445	0.5957536158096248	0.12135697022413897
211	0.0749710628057878	0.6625187052266521	0.5957536158096248	0.1258423966154241
212	0.07805172224576379	0.665952542407682	0.5957536158096248	0.1310134259776033
213	0.0748734696475057	0.6624499692807095	0.5957536158096248	0.125678581985194
214	0.07579771077259387	0.6635319767606672	0.5957536158096248	0.1272299634633108
215	0.07496108192306078	0.6627287292579781	0.5957536158096248	0.12582564324211312
216	0.07511104897142716	0.6629462724393265	0.5957536158096248	0.12607736986934068
217	0.07803010148415529	0.6661322800182388	0.5957536158096248	0.13097713452920123
218	0.07602540336493381	0.6639977703511077	0.5957536158096248	0.1276121560111991
219	0.0780001032425274	0.6663137875706265	0.5957536158096248	0.13092678109309638
220	0.08127085453572931	0.6697228012512048	0.5957536158096248	0.13641688842338423
221	0.07801844025506714	0.6661750750230079	0.5957536158096248	0.1309575606168007
222	0.07664468125994808	0.6647699863473292	0.5957536158096248	0.1286516426019312
223	0.07414713614005482	0.6620077367048921	0.5957536158096248	0.12445939759725906
224	0.0767270015827958	0.6650775319962101	0.5957536158096248	0.12878982107145814
225	0.07754486956542615	0.6658608193776968	0.5957536158096248	0.13016265030979834
226	0.07516131555470491	0.6633152699886119	0.5957536158096248	0.12616174465439245
227	0.07267504376610538	0.6606185966592169	0.5957536158096248	0.12198842245773117
228	0.07426416847825743	0.6624654470507191	0.5957536158096248	0.12465584179012151
229	0.07489233208517002	0.663105598727672	0.5957536158096248	0.1257102434592728
230	0.07402347721062402	0.6621730426292752	0.5957536158096248	0.12425183036451513
231	0.07684718808453488	0.6653337462610761	0.5957536158096248	0.12899155967370857
232	0.07484302682682989	0.66308688412144	0.5957536158096248	0.12562748230259377
233	0.07516955802223116	0.6635414886013624	0.5957536158096248	0.12617558001738063
234	0.07386524054380211	0.6619905499007692	0.5957536158096248	0.12398622280020875
235	0.07111826363318878	0.659051637999314	0.5957536158096248	0.11937529499764693
236	0.07111973222808295	0.6591391563689636	0.5957536158096248	0.11937776010210488
237	0.07366443751890844	0.662199764649705	0.5957536158096248	0.12364916563502348
238	0.07315391457190366	0.6616218787683409	0.5957536158096248	0.122792229254854
239	0.07386691356423858	0.6623277701573871	0.5957536158096248	0.1239890310423949
240	0.07382054301922338	0.6623942856271501	0.5957536158096248	0.12391119593777336
241	0.07630815383365334	0.6650549258459458	0.5957536158096248	0.12808676575122607
242	0.07489663482842647	0.6636278893215773	0.5957536158096248	0.12571746581284696
243	0.07520165065686762	0.6640557894954277	0.5957536158096248	0.12622944898902397
244	0.07603170537253394	0.6651032133391057	0.5957536158096248	0.12762273422244766
245	0.07474059109418814	0.663757131303114	0.5957536158096248	0.12545553918731356
246	0.07466870331836899	0.6636933748809462	0.5957536158096248	0.12533487223051892
247	0.07478241925686659	0.663796663906325	0.5957536158096248	0.12552574969308045
248	0.0759512033990715	0.6651545919570901	0.5957536158096248	0.12748760793646946
249	0.07607822878743428	0.665389399379009	0.5957536158096248	0.1277008259262422
250	0.07394671259345433	0.6630949612618784	0.5957536158096248	0.1241229774039412
251	0.07479125719639511	0.6638266569441802	0.5957536158096248	0.12554058458336728
252	0.07531058935990473	0.6645073671086359	0.5957536158096248	0.1264123076408998
253	0.07407332878069753	0.6631862792130697	0.5957536158096248	0.12433550853070764
254	0.07464887893951937	0.6638862123268855	0.5957536158096248	0.12530159609366714
255	0.07190757977179144	0.6608860382636111	0.5957536158096248	0.12070019864515562
256	0.07371054500970445	0.6629878616285776	0.5957536158096248	0.12372655919097084
257	0.07404891223193057	0.6633467805570749	0.5957536158096248	0.12429452422424433
258	0.07153650727576123	0.6606449629805043	0.5957536158096248	0.12007733629705905
259	0.06957304116698111	0.6585255577029684	0.5957536158096248	0.11678156761571955
260	0.0685788234935433	0.6574303522875736	0.5957536158096248	0.1151127272645172
261	0.0674828550272639	0.6562150001746105	0.5957536158096248	0.11327309350117025
262	0.06585596962347404	0.6544269670640362	0.5957536158096248	0.11054229110129069
263	0.06849220773579684	0.6574411119216457	0.5957536158096248	0.11496733870883255
264	0.06861601820361687	0.6576781028327603	0.5957536158096248	0.11517516030577205
265	0.06795636267032905	0.6569765135042357	0.5957536158096248	0.11406789798157892
266	0.06578998827138795	0.6546295668451332	0.5957536158096248	0.11043153834992647
267	0.06664940932303762	0.6555852908025412	0.5957536158096248	0.1118741163366026
268	0.06407115626520947	0.6527680799389378	0.5957536158096248	0.10754639932505862
269	0.06409921121625553	0.6529232195514213	0.5957536158096248	0.1075934908580373
270	0.06211344547754794	0.6506814099255055	0.5957536158096248	0.10426029121642211
271	0.06165474528164628	0.6502235872967577	0.5957536158096248	0.10349034172097794
272	0.06363595085369272	0.6523690548550579	0.5957536158096248	0.1068158869119274
273	0.06530368077685547	0.6542014251280006	0.5957536158096248	0.10961524872678825
274	0.06290448726410314	0.6515912477772581	0.5957536158096248	0.10558809144383689
275	0.062436738465651065	0.6510813727912523	0.5957536158096248	0.10480295345047967
276	0.06412590631985958	0.6527643648470711	0.5957536158096248	0.10763829982418645
277	0.06671617082151218	0.6555698632616708	0.5957536158096248	0.11198617859976459
278	0.06709143665936274	0.6559044159900417	0.5957536158096248	0.11261607966606457
279	0.06597739386476073	0.6547571545844132	0.5957536158096248	0.11074610730662193
280	0.06393843598780526	0.6525802772968874	0.5957536158096248	0.10732362220061961
281	0.06361046365053491	0.6521871883570521	0.5957536158096248	0.10677310546254722
282	0.06504586944311679	0.6539520371433183	0.5957536158096248	0.10918250047835618
283	0.06575550081731758	0.6549298876895657	0.5957536158096248	0.11037364956309385
284	0.06590681187354783	0.6549546030790357	0.5957536158096248	0.11062763216968637
285	0.06366869436591346	0.6525328864871098	0.5957536158096248	0.1068708484117015
286	0.06088480114750707	0.6494250923607242	0.5957536158096248	0.10219795487898982
287	0.05986298242167985	0.6483239081920515	0.5957536158096248	0.10048278488469851
288	0.0615192442869759	0.650311314876109	0.5957536158096248	0.10326289703398896
289	0.062414485466653326	0.6510589427342658	0.5957536158096248	0.1047656007623764
290	0.0646827992785533	0.6537505734552115	0.5957536158096248	0.10857307041376467
291	0.061912195063506335	0.6507285610772662	0.5957536158096248	0.10392248308785858
292	0.06002125858489239	0.6486659058876443	0.5957536158096248	0.10074845874552342
293	0.06082134617320699	0.6495292239863247	0.5957536158096248	0.10209144276959398
294	0.059575437012177324	0.648168074709593	0.5957536158096248	0.1000001266147831
295	0.06045007269087234	0.6492405293374919	0.5957536158096248	0.10146824305668901
296	0.06018003802844479	0.6489758257371928	0.5957536158096248	0.1010149773856774
297	0.06252922669150482	0.6515941006187652	0.5957536158096248	0.10495819921550632
298	0.0652752949218516	0.6544820395641961	0.5957536158096248	0.10956760175621084
299	0.06565625228109453	0.6548307385198291	0.5957536158096248	0.11020705630442237
300	0.0633663790773585	0.6523162485155969	0.5957536158096248	0.10636339821663364
301	0.06481605220405381	0.6540305393501818	0.5957536158096248	0.10879674161267032
302	0.06574523096705656	0.6550866660439316	0.5957536158096248	0.11035641114441122
303	0.06419290968788664	0.6534091660089328	0.5957536158096248	0.10775076807657968
304	0.06287524122656893	0.6519673790550423	0.5957536158096248	0.1055390006170956
305	0.06522671438765808	0.6545491829209791	0.5957536158096248	0.1094860570825331
306	0.06523512076539409	0.6546296900609411	0.5957536158096248	0.10950016757638983
307	0.0673927418106326	0.6570806276233243	0.5957536158096248	0.11312183429897668
308	0.06842201154061163	0.6581768458491313	0.5957536158096248	0.11484951114837401
309	0.0683010630783867	0.6579731322642526	0.5957536158096248	0.1146464935602045
310	0.0665338894472765	0.6560816661352047	0.5957536158096248	0.11168021088190533
311	0.06559827149811331	0.6550764193725103	0.5957536158096248	0.11010973287835735
312	0.06455072317982138	0.6539894933182577	0.5957536158096248	0.10835137457302281
313	0.06223749365349678	0.6514535397179134	0.5957536158096248	0.10446851181745072
314	0.06038203231404717	0.6494434882673897	0.5957536158096248	0.10135403413706257
315	0.05811260404724274	0.6469507361164114	0.5957536158096248	0.0975446938215694
316	0.05526378732577049	0.643757094043353	0.5957536158096248	0.0927628231860035
317	0.057319708628124716	0.646117150364914	0.5957536158096248	0.09621378218616038
318	0.05565602236117686	0.6442214423646985	0.5957536158096248	0.09342120783529065
319	0.05693850433693842	0.6456885103792549	0.5957536158096248	0.09557391315126038
320	0.05918125174450623	0.6482158951782092	0.5957536158096248	0.09933846841043396
321	0.05677328984305686	0.6455453891233779	0.5957536158096248	0.09529659298148341
322	0.05779202517144935	0.6466731994377409	0.5957536158096248	0.09700658735056171
323	0.05652528444201604	0.6453168756335804	0.5957536158096248	0.09488030444464628
324	0.05725744279915782	0.6460230743961409	0.5957536158096248	0.09610926611220878
325	0.05968029303513555	0.6485198440612567	0.5957536158096248	0.1001761322993071
326	0.060155307883327576	0.6489195567066449	0.5957536158096248	0.10097346669323518
327	0.05918061195683511	0.6479029802795112	0.5957536158096248	0.09933739449723539
328	0.05687826614652909	0.6453510528101599	0.5957536158096248	0.09547280056241361
329	0.057365589206816246	0.646023221274089	0.5957536158096248	0.09629079485964484
330	0.059379126465381134	0.6483503272354801	0.5957536158096248	0.09967061028187858
331	0.0576236693598814	0.6463387730859608	0.5957536158096248	0.09672399433375028
332	0.05713039774515412	0.645883200006061	0.5957536158096248	0.09589601511274812
333	0.05930141003798842	0.6481996513098109	0.5957536158096248	0.09954015966382047
334	0.06126528719325682	0.6505414556916708	0.5957536158096248	0.10283661830570301
335	0.06053128440652126	0.6497175033279868	0.5957536158096248	0.10160456067775549
336	0.06201153736393491	0.6513591766654662	0.5957536158096248	0.10408923373408599
337	0.060403573171977185	0.6496361794899662	0.5957536158096248	0.10139019146344444
338	0.06179148419345593	0.6511691174527494	0.5957536158096248	0.10371986430914357
339	0.06153602623257461	0.6510148934325122	0.5957536158096248	0.103291066305905
340	0.06157931600470735	0.6510921144078381	0.5957536158096248	0.10336373019074589
341	0.059530486240991685	0.6488523908596375	0.5957536158096248	0.0999246746662044
342	0.05945178735982308	0.6487530258730714	0.5957536158096248	0.09979257495404124
343	0.05912662161235381	0.6484059219016877	0.5957536158096248	0.0992467692067654
344	0.0602815204355469	0.649938321164419	0.5957536158096248	0.10118532029994438
345	0.06067709893120635	0.6503996159228131	0.5957536158096248	0.10184931710191404
346	0.059563760494498075	0.6491632418205822	0.5957536158096248	0.09998052703977525
347	0.06162440350378078	0.6514602105924192	0.5957536158096248	0.10343941164340843
348	0.060785822432722444	0.6505774793678266	0.5957536158096248	0.10203181452808298
349	0.06183477319783351	0.6517401127619874	0.5957536158096248	0.10379252690527191
350	0.06037658521963815	0.6501580564892678	0.5957536158096248	0.10134489093714825
351	0.059960882020038	0.6496297139081615	0.5957536158096248	0.10064711388877028
352	0.05951063743741556	0.6492331775132155	0.5957536158096248	0.09989135753131945
353	0.05866496270639252	0.6482560106195322	0.5957536158096248	0.09847185337963457
354	0.0578760372142282	0.6473227034413086	0.5957536158096248	0.09714760545024152
355	0.05721834651340539	0.6466976298161683	0.5957536158096248	0.09604364118822187
356	0.0573887485140977	0.646918734616487	0.5957536158096248	0.09632966882812252
357	0.056588166309651605	0.6460840843974124	0.5957536158096248	0.09498585456799738
358	0.05682168614607852	0.6463835452224119	0.5957536158096248	0.09537782841461778
359	0.05469332137018984	0.6440293539483198	0.5957536158096248	0.091805269693348
360	0.05353903382864826	0.64269857920132	0.5957536158096248	0.08986774466469516
361	0.05355810753707041	0.642725867113783	0.5957536158096248	0.08989976076651307
362	0.05249937263098471	0.6416468760222291	0.5957536158096248	0.0881226252561446
363	0.05421458909494599	0.6435307810488415	0.5957536158096248	0.09100169542616834
364	0.05251651573205297	0.6416295188321283	0.5957536158096248	0.08815140074422109
365	0.05271606554531748	0.6418722062909562	0.5957536158096248	0.08848635433572104
366	0.05471559345702594	0.6441133240292131	0.5957536158096248	0.09184265442127086
367	0.056114238868047124	0.6455862915049911	0.5957536158096248	0.09419034543632317
368	0.05564768617738939	0.6451009333138499	0.5957536158096248	0.09340721516522328
369	0.05453034405601006	0.6438837248908951	0.5957536158096248	0.09153170473317852
370	0.05652807729251923	0.6461157089173689	0.5957536158096248	0.0948849923733958
371	0.05845301123559695	0.6482446490689164	0.5957536158096248	0.09811608303234506
372	0.0578958505668548	0.647599103563863	0.5957536158096248	0.09718086307906794
373	0.05608675962730846	0.645613841864994	0.5957536158096248	0.09414422025972426
374	0.05799024160771529	0.647806575676716	0.5957536158096248	0.09733930280709581
375	0.05650611782807149	0.646146835308784	0.5957536158096248	0.09484813239661179
376	0.0546183853436108	0.6440515107080779	0.5957536158096248	0.09167948610665973
377	0.05518329043456543	0.6446567276434867	0.5957536158096248	0.09262770543082939
378	0.05730666829579735	0.6467797465523867	0.5957536158096248	0.09619189338518408
379	0.056545170186097206	0.6460302376748556	0.5957536158096248	0.09491368358587758
380	0.05847961883531803	0.6482108770404937	0.5957536158096248	0.09816074511917926
381	0.05961169002555711	0.6494603189690727	0.5957536158096248	0.10006097897458038
382	0.058608765593083416	0.6484033448911681	0.5957536158096248	0.09837752392561568
383	0.06064128118652074	0.6506031858241456	0.5957536158096248	0.10178919536075276
384	0.06094959980532801	0.6509592181927039	0.5957536158096248	0.10230672242332588
385	0.060146736355370795	0.6501398983362849	0.5957536158096248	0.10095907898709405
386	0.06003672134938799	0.6500563456825678	0.5957536158096248	0.10077441371094076
387	0.05892671962233723	0.6488553435614413	0.5957536158096248	0.09891122447029758
388	0.057852559088943996	0.6477222630504439	0.5957536158096248	0.09710819633099967
389	0.05720419162268418	0.6469715692411591	0.5957536158096248	0.09601988154942896
390	0.05644296486522397	0.6461787760686584	0.5957536158096248	0.09474212722740824
391	0.05509514303118061	0.6446993859550539	0.5957536158096248	0.09247974593709635
392	0.05649365428863247	0.6462341798604503	0.5957536158096248	0.09482721176917744
393	0.05852187150473179	0.6484610534360931	0.5957536158096248	0.09823166817913642
394	0.05720155509025939	0.6470419187034884	0.5957536158096248	0.09601545600780433
395	0.05653810746265604	0.6463066132899524	0.5957536158096248	0.09490182847790385
396	0.05803599962620858	0.647913979804088	0.5957536158096248	0.09741610975761865
397	0.05832237961128969	0.6482468356872628	0.5957536158096248	0.09789681180873741
398	0.057347890707386544	0.6472182431358907	0.5957536158096248	0.09626108710972937
399	0.05657302014914185	0.6464266020595153	0.5957536158096248	0.0949604310370144
400	0.057916442952942265	0.6478596881124123	0.5957536158096248	0.09721542835159169
401	0.05807830611096743	0.6480675552592261	0.5957536158096248	0.0974871231491217
402	0.0600198195246791	0.6502431536149783	0.5957536158096248	0.10074604321639341
403	0.05920953703737987	0.6494065187789915	0.5957536158096248	0.09938594658282442
404	0.05858656188148211	0.6487184912234912	0.5957536158096248	0.09834025396868704
405	0.058676757766997316	0.6488861625860911	0.5957536158096248	0.098491651934426
406	0.060582045771525136	0.6508332545741157	0.5957536158096248	0.1016897659768201
407	0.06129509840997202	0.6516057176089625	0.5957536158096248	0.10288665781184127
408	0.06033764795581812	0.6505541683122712	0.5957536158096248	0.10127953293883026
409	0.0609107071837928	0.6511522199262052	0.5957536158096248	0.10224143935914781
410	0.06269622962934691	0.6531937921654383	0.5957536158096248	0.10523852137119336
411	0.0612309253289096	0.6516033227024632	0.5957536158096248	0.10277894032702968
412	0.06186348245422105	0.6524345575314927	0.5957536158096248	0.10384071672003035
413	0.06157531121568333	0.652139372637556	0.5957536158096248	0.1033570079671324
414	0.061649557020720835	0.652228000169455	0.5957536158096248	0.10348163298503785
415	0.06090768856728333	0.6514781335960408	0.5957536158096248	0.10223637247171422
416	0.06269639571210739	0.6533548155705469	0.5957536158096248	0.10523880014878877
417	0.06349832926916436	0.6542250012543848	0.5957536158096248	0.10658488271677646
418	0.06290018768207098	0.6535355781388398	0.5957536158096248	0.10558087439652394
419	0.06482737544236714	0.6554903775883888	0.5957536158096248	0.10881574819192193
420	0.06602822304153266	0.6568415697829928	0.5957536158096248	0.11083142643087578
421	0.06704270709501887	0.6579238988036291	0.5957536158096248	0.11253428483838629
422	0.06808720437985748	0.6591590356781353	0.5957536158096248	0.11428752184294755
423	0.06809706119165987	0.6591743759084768	0.5957536158096248	0.11430406695747278
424	0.06660217137387214	0.6576107252452047	0.5957536158096248	0.1117948252539941
425	0.06837778059957497	0.6595346085886499	0.5957536158096248	0.11477526746799525
426	0.06975130013861935	0.6610327578862453	0.5957536158096248	0.11708078354476766
427	0.0679444357871234	0.6591361645523863	0.5957536158096248	0.11404787815645469
428	0.06972268975747675	0.6609907558015049	0.5957536158096248	0.1170327596966812
429	0.07042871403087055	0.6617321821262098	0.5957536158096248	0.11821785409587222
430	0.0708730891331754	0.6622017307523967	0.5957536158096248	0.11896375825912427
431	0.06922237876338687	0.6604814038643361	0.5957536158096248	0.1161929645518209
432	0.06906622117791242	0.6603586344033254	0.5957536158096248	0.11593084682172164
433	0.06996429790867446	0.6613574693881384	0.5957536158096248	0.1174383101537596
434	0.06844467313735378	0.6597786545084738	0.5957536158096248	0.11488754968669047
435	0.06795178784701911	0.6592068158819067	0.5957536158096248	0.11406021892905026
436	0.06973516157691453	0.66107202921827	0.5957536158096248	0.11705369422247644
437	0.06800676099785573	0.6592311628346331	0.5957536158096248	0.11415249390544618
438	0.06957930934140064	0.6608328745764459	0.5957536158096248	0.11679208903640956
439	0.07136510352138374	0.6626375055657974	0.5957536158096248	0.11978962716726291
440	0.07189180801388374	0.663091145578628	0.5957536158096248	0.12067372502000395
441	0.07113100574773305	0.6623038147829569	0.5957536158096248	0.11939668322628061
442	0.07245213956338953	0.6637647980526098	0.5957536158096248	0.12161426744330808
443	0.07065256430094645	0.6618742466985429	0.5957536158096248	0.11859359712811836
444	0.06978822520927605	0.6609791089952518	0.5957536158096248	0.11714276398378944
445	0.07090863079115274	0.662165021363896	0.5957536158096248	0.11902341657597568
446	0.07128663119245293	0.6625702041261933	0.5957536158096248	0.1196579077335098
447	0.06948184605320559	0.6606721376983188	0.5957536158096248	0.11662849239912756
448	0.06810111088189522	0.659214174086543	0.5957536158096248	0.11431086454984633
449	0.06730986793596151	0.6584279600018454	0.5957536158096248	0.11298272666711034
450	0.06758824337368707	0.6587631363730398	0.5957536158096248	0.11344999271525216
451	0.06751285092487448	0.658748512663437	0.5957536158096248	0.11332344300273361
452	0.06921353686981284	0.6606085222747772	0.5957536158096248	0.1161781230244858
453	0.07094580460442844	0.6623925535881852	0.5957536158096248	0.11908581454098874
454	0.07054040513326362	0.6619348012498559	0.5957536158096248	0.11840533277737597
455	0.06963443708597086	0.6609823250983813	0.5957536158096248	0.11688462350553788
456	0.06882050598007795	0.6601240132776489	0.5957536158096248	0.11551840249689696
457	0.06746047709518467	0.6587024711003128	0.5957536158096248	0.11323553110711107
458	0.06787810964066254	0.6591697156979842	0.5957536158096248	0.11393654665178438
459	0.06899473158613126	0.6603546390089543	0.5957536158096248	0.11581084823525228
460	0.06864592333174302	0.6600182926107745	0.5957536158096248	0.11522535744655735
461	0.06727331848173211	0.6585924035684305	0.5957536158096248	0.11292137671763547
462	0.06693663269764893	0.6582431101178083	0.5957536158096248	0.11235623405605778
463	0.06723612039156024	0.6586188776419982	0.5957536158096248	0.11285893800272927
464	0.06850620629017752	0.6599360790686107	0.5957536158096248	0.11499083592984674
465	0.06933038914681976	0.6608043261681534	0.5957536158096248	0.11637426497630277
466	0.06863249536875281	0.6601048104666939	0.5957536158096248	0.11520281798958408
467	0.06973738978623448	0.6613248177243428	0.5957536158096248	0.1170574343748831
468	0.0698266804199709	0.6614214636182951	0.5957536158096248	0.11720731283364003
469	0.0711514491203343	0.6627805813415415	0.5957536158096248	0.1194309983727753
470	0.069933398988253	0.6615073401410063	0.5957536158096248	0.11738644488663996
471	0.07094484534525591	0.6626421383075686	0.5957536158096248	0.11908420438009829
472	0.07022709679577227	0.6618990133306393	0.5957536158096248	0.11787943024119821
473	0.07058301279424489	0.6622918776088521	0.5957536158096248	0.1184768517070989
474	0.06968022787066294	0.6613332483276612	0.5957536158096248	0.11696148545564096
475	0.07131032739500666	0.6630494580113381	0.5957536158096248	0.11969768290553544
476	0.07087332902581893	0.6626364355468748	0.5957536158096248	0.11896416093002238
477	0.0711980079934105	0.6629421497147717	0.5957536158096248	0.1195091495947581
478	0.0724088923338269	0.6642815412824064	0.5957536158096248	0.12154167496813888
479	0.07107439853429887	0.6628773712858167	0.5957536158096248	0.11930166540023307
480	0.07039154627150875	0.6621516403956946	0.5957536158096248	0.11815546629263365
481	0.070543942509112	0.66233998562639	0.5957536158096248	0.11841127042635452
482	0.07057803339488322	0.6623914596676915	0.5957536158096248	0.11846849355495424
483	0.07138314669826207	0.6632945526768139	0.5957536158096248	0.11981991347421851
484	0.06971149146300427	0.6615414692853507	0.5957536158096248	0.11701396284144557
485	0.07079804131354098	0.6627464217999821	0.5957536158096248	0.11883778702262168
486	0.06943771485072654	0.6613201893484919	0.5957536158096248	0.11655441613453105
487	0.06834550425686571	0.6601577706836814	0.5957536158096248	0.11472109013385452
488	0.06739607785682046	0.6591201615582131	0.5957536158096248	0.1131274340068078
489	0.06888084135756452	0.6606174119912075	0.5957536158096248	0.11561967821874812
490	0.06980609581599559	0.6615597811510785	0.5957536158096248	0.11717276062375151
491	0.06968576181283291	0.6614916676921623	0.5957536158096248	0.11697077443353905
492	0.07071139524789934	0.662590786276348	0.5957536158096248	0.11869234759373314
493	0.07093582030207422	0.6627771882926332	0.5957536158096248	0.11906905542767535
494	0.07065701133302206	0.6625219881825831	0.5957536158096248	0.11860106167714936
495	0.06905630627662879	0.660881089507651	0.5957536158096248	0.11591420420131529
496	0.06934499115354234	0.6610803009950748	0.5957536158096248	0.1163987751199848
497	0.06788139337946775	0.6595604743695576	0.5957536158096248	0.11394205855925428
498	0.06682899515188707	0.6584910258017127	0.5957536158096248	0.1121755594568519
499	0.0677439255183964	0.6593982213102694	0.5957536158096248	0.11371131239603624


==> l2diff_7x9.txt <==
0	0.6332693886676412	0.0	0.6332693886676412	1.0
1	0.6021472456611803	0.03763294635735947	0.6332693886676412	0.9508548122435858
2	0.5640491702861883	0.07774861807196833	0.6332693886676412	0.8906938822242966
3	0.5249181855070221	0.11731618143766573	0.6332693886676412	0.828901877937629
4	0.4866031949145461	0.1557766861542317	0.6332693886676412	0.7683984156226603
5	0.45182609995508666	0.19268946005681098	0.6332693886676412	0.7134816683713392
6	0.4378301250643099	0.20599023674941683	0.6332693886676412	0.6913805292017617
7	0.4176055558425307	0.22567596833123624	0.6332693886676412	0.659443774348775
8	0.40569228137706037	0.23721984103083726	0.6332693886676412	0.6406314415901443
9	0.39205343363749295	0.2507452216976249	0.6332693886676412	0.6190942443347035
10	0.3726522873214156	0.2705520497159532	0.6332693886676412	0.5884577621941469
11	0.351807828840346	0.29103540228182556	0.6332693886676412	0.5555421359944896
12	0.3406955057319043	0.30216603109915197	0.6332693886676412	0.5379945909728973
13	0.3245811208007364	0.3193045904617113	0.6332693886676412	0.5125482560962478
14	0.31353654496085426	0.33029216867966654	0.6332693886676412	0.4951076912473464
15	0.29128426218689385	0.35249208406705157	0.6332693886676412	0.4599689601288601
16	0.28171902169371715	0.3620127408410797	0.6332693886676412	0.4448644237903812
17	0.2704893331021814	0.3731404423373539	0.6332693886676412	0.4271315461359562
18	0.2593787852511105	0.38459428470400286	0.6332693886676412	0.4095868044353559
19	0.23507746215451084	0.4107785867080157	0.6332693886676412	0.3712124198030462
20	0.21094347825450205	0.43644986223278986	0.6332693886676412	0.33310228163454075
21	0.20166036668373835	0.44695426773939284	0.6332693886676412	0.31844325699686676
22	0.1965715613648193	0.4520391538188496	0.6332693886676412	0.3104074898968249
23	0.18241582112180818	0.46772109651185706	0.6332693886676412	0.28805406417259416
24	0.1879496132147326	0.4607956228649874	0.6332693886676412	0.29679251291486985
25	0.18410234966240493	0.46464064283153883	0.6332693886676412	0.2907172728650988
26	0.18080186040249277	0.467193119000431	0.6332693886676412	0.2855054478203794
27	0.16535223178828934	0.483137427735369	0.6332693886676412	0.26110883416642006
28	0.1663926683070198	0.481317470749079	0.6332693886676412	0.2627517945516038
29	0.1586977041464573	0.4897097526854351	0.6332693886676412	0.25060062429410535
30	0.1523796894312711	0.496797975404141	0.6332693886676412	0.24062380427367308
31	0.1483184528850205	0.500395990964924	0.6332693886676412	0.23421067801346462
32	0.13646768908494264	0.5133075590842368	0.6332693886676412	0.21549705627183724
33	0.12536154295248877	0.5252768581824023	0.6332693886676412	0.19795926535505143
34	0.1251630549446303	0.5246528503700506	0.6332693886676412	0.19764583159145818
35	0.12175173286991546	0.5273131101036876	0.6332693886676412	0.19225898969484917
36	0.11297609359296158	0.5373396131302435	0.6332693886676412	0.1784013180088432
37	0.11136739657201675	0.5383646006519119	0.6332693886676412	0.1758610135985362
38	0.1105510480573206	0.5391714566521035	0.6332693886676412	0.17457191210507275
39	0.11081564032979001	0.538622845447903	0.6332693886676412	0.1749897315626437
40	0.10350900139521949	0.5469810684489954	0.6332693886676412	0.16345176831142255
41	0.1035798958009554	0.5467213111088963	0.6332693886676412	0.16356371814983978
42	0.09272956782780553	0.5604309884375533	0.6332693886676412	0.14642989142883203
43	0.09145411877912989	0.56164246707032	0.6332693886676412	0.14441582115873874
44	0.09169787026181112	0.5605046953970381	0.6332693886676412	0.14480073078336797
45	0.0846693407238608	0.5705882672770615	0.6332693886676412	0.13370193197242608
46	0.08395415319510637	0.5709365458109794	0.6332693886676412	0.13257257448009702
47	0.08424287576925053	0.5699993057074848	0.6332693886676412	0.13302849826120955
48	0.08355678632539794	0.5703677353663038	0.6332693886676412	0.13194508975271352
49	0.08609418228999256	0.5661971995476917	0.6332693886676412	0.13595190898320428
50	0.08551741880658859	0.5665464189230587	0.6332693886676412	0.13504113784263572
51	0.07925530501093855	0.5748541958872748	0.6332693886676412	0.12515259134455672
52	0.07936159450724084	0.5746130700073293	0.6332693886676412	0.12532043381129257
53	0.07555313871774154	0.5812123465478775	0.6332693886676412	0.11930647536382673
54	0.0756927693632955	0.5793898436829532	0.6332693886676412	0.11952696706617749
55	0.07081470082199962	0.588043519591532	0.6332693886676412	0.11182397584539698
56	0.06997694430490493	0.5882452940879286	0.6332693886676412	0.1105010688296998
57	0.06697240238518141	0.5927660974773525	0.6332693886676412	0.10575657624330638
58	0.06570016998081629	0.593863332043232	0.6332693886676412	0.10374758539812781
59	0.06562885748012838	0.5936068254176278	0.6332693886676412	0.10363497534312745
60	0.06455284918028971	0.5940101282487767	0.6332693886676412	0.10193584331638836
61	0.06625705549178408	0.5904420959997516	0.6332693886676412	0.10462696709718552
62	0.05974633623448123	0.6014979179236103	0.6332693886676412	0.09434584602325995
63	0.05714595722743522	0.6063782181190467	0.6332693886676412	0.09023956984193837
64	0.05747744591774212	0.6045360427782155	0.6332693886676412	0.09076302588803643
65	0.05745726970149267	0.6058794994093338	0.6332693886676412	0.09073116548769102
66	0.058847778828810475	0.601370605797253	0.6332693886676412	0.09292692791076242
67	0.05972970459914356	0.599186732665952	0.6332693886676412	0.09431958289474736
68	0.05630984743275408	0.605526341572294	0.6332693886676412	0.08891926317680765
69	0.05664444728881402	0.6057492577350642	0.6332693886676412	0.0894476320859127
70	0.052983627548397826	0.615237381234731	0.6332693886676412	0.08366680672797407
71	0.0528397476449808	0.6144326523680034	0.6332693886676412	0.08343960499362253
72	0.0522733237080789	0.6145642432136791	0.6332693886676412	0.08254516110127899
73	0.05135568730729075	0.6139466785931439	0.6332693886676412	0.08109611521779045
74	0.049880188295347544	0.6208694590648306	0.6332693886676412	0.07876614468969093
75	0.05055426918121393	0.6193401583073674	0.6332693886676412	0.07983059040257247
76	0.05098118984214711	0.6186463710626884	0.6332693886676412	0.08050474372274384
77	0.051043534511591715	0.6167945171306399	0.6332693886676412	0.08060319261441658
78	0.05159183615230044	0.6167160400489875	0.6332693886676412	0.0814690194655491
79	0.05165311526141107	0.6161960623877109	0.6332693886676412	0.08156578572364909
80	0.049683576010907504	0.6221467128065795	0.6332693886676412	0.07845567289370897
81	0.04986207018199642	0.6211941957822862	0.6332693886676412	0.07873753425363425
82	0.049459191851575886	0.6198028847518974	0.6332693886676412	0.07810134634114387
83	0.04822781383583159	0.6225518409320773	0.6332693886676412	0.07615686893898325
84	0.047584643720417354	0.6273277004552188	0.6332693886676412	0.07514123463401956
85	0.04922006864300716	0.628124641779119	0.6332693886676412	0.0777237452556535
86	0.049452796205374676	0.6241704722559485	0.6332693886676412	0.0780912469327157
87	0.04949495790518152	0.6230075739088707	0.6332693886676412	0.07815782475972159
88	0.05023465198653449	0.6192855638661643	0.6332693886676412	0.0793258807159857
89	0.04950341317674097	0.6204340467208336	0.6332693886676412	0.07817117653656531
90	0.04834285841849369	0.6259953646529942	0.6332693886676412	0.07633853662215383
91	0.04796883214161833	0.6253351304300749	0.6332693886676412	0.07574790918370732
92	0.04661869351638797	0.6255928764152986	0.6332693886676412	0.07361589609513695
93	0.046835895685378374	0.6256019559731417	0.6332693886676412	0.07395888151789264
94	0.046145837366881055	0.6294873457841327	0.6332693886676412	0.07286920573244349
95	0.046240680097425525	0.6288083635930918	0.6332693886676412	0.07301897253349479
96	0.04593469929959523	0.626399633556171	0.6332693886676412	0.07253579617394572
97	0.04609076433291725	0.6240568724719395	0.6332693886676412	0.07278223952982997
98	0.045549666627052114	0.6289858102498829	0.6332693886676412	0.07192778846121986
99	0.045306099978729135	0.6269163731523572	0.6332693886676412	0.07154317070978326
100	0.04539000242155995	0.6259529142090684	0.6332693886676412	0.0716756616280753
101	0.045324061231428424	0.6247661851647558	0.6332693886676412	0.07157153344611744
102	0.04446610348062916	0.6299636029020355	0.6332693886676412	0.07021672652484125
103	0.04452576461130242	0.634825826741261	0.6332693886676412	0.0703109378221831
104	0.044404492789862214	0.633822192615651	0.6332693886676412	0.07011943666389191
105	0.04352952339191774	0.6312909067570388	0.6332693886676412	0.06873776653487249
106	0.04360764390363441	0.6273316451891008	0.6332693886676412	0.06886112716640566
107	0.04360867995399499	0.6306388438411995	0.6332693886676412	0.06886276320057867
108	0.04347680610572142	0.6256221871816037	0.6332693886676412	0.06865452030958559
109	0.04176952951514189	0.6294256838837268	0.6332693886676412	0.06595854823019685
110	0.042018918780415075	0.6274241624145876	0.6332693886676412	0.06635236051567285
111	0.04149600134798197	0.6263478522933672	0.6332693886676412	0.06552661804052606
112	0.04119529863879619	0.6258552449475183	0.6332693886676412	0.06505177634666424
113	0.041840595886302775	0.6217673912067866	0.6332693886676412	0.06607076962038659
114	0.04098396250731436	0.6281942908120536	0.6332693886676412	0.06471805402364708
115	0.04106154906684501	0.6317996112058308	0.6332693886676412	0.06484057148765066
116	0.04103425671942005	0.6278956571651608	0.6332693886676412	0.06479747395615243
117	0.040609624122444614	0.6270907335570516	0.6332693886676412	0.06412693373334324
118	0.040479783586982246	0.6271796819068889	0.6332693886676412	0.06392190166044368
119	0.04029401574617958	0.6266877880521499	0.6332693886676412	0.06362855439918808
120	0.04073287035749212	0.6261924082225715	0.6332693886676412	0.06432155270159436
121	0.04030920985999776	0.6302326299212027	0.6332693886676412	0.06365254752768927
122	0.03972384270178333	0.6328125013502808	0.6332693886676412	0.0627281902656937
123	0.03945281126510297	0.6321936671094284	0.6332693886676412	0.06230020268010933
124	0.0387349301139623	0.6316502661708692	0.6332693886676412	0.06116659167034451
125	0.03888234339952219	0.6272381593876133	0.6332693886676412	0.06139937299247669
126	0.03868688903534315	0.6270694123369913	0.6332693886676412	0.06109072967625661
127	0.0388396518220702	0.6264735332729117	0.6332693886676412	0.061331958432076394
128	0.03770581441790824	0.630302783345094	0.6332693886676412	0.05954150807326862
129	0.03818046470740898	0.625193749488955	0.6332693886676412	0.06029103157463252
130	0.038518996725296704	0.6296895983548646	0.6332693886676412	0.06082560978723169
131	0.039023665824079005	0.6282506874585572	0.6332693886676412	0.06162253619456064
132	0.039232999877882375	0.6281063312547818	0.6332693886676412	0.061953097023094914
133	0.03913211552052281	0.6264133905543506	0.6332693886676412	0.061793789848036566
134	0.038758250057793986	0.6277482971808118	0.6332693886676412	0.061203416352302926
135	0.03849219425536889	0.6276161175465265	0.6332693886676412	0.06078328582462203
136	0.03828010578445707	0.626801974908941	0.6332693886676412	0.06044837547729253
137	0.03851281779708545	0.6304488977497151	0.6332693886676412	0.06081585259965588
138	0.0383460320521799	0.629812140052677	0.6332693886676412	0.06055248009517329
139	0.03836736370146269	0.6285721048568186	0.6332693886676412	0.06058616504768247
140	0.03865364485582279	0.6283595234210849	0.6332693886676412	0.061038233566204136
141	0.03911508046178962	0.6275629543448392	0.6332693886676412	0.061766889670895476
142	0.03891098732909631	0.62772284105071	0.6332693886676412	0.06144460481654193
143	0.038721433398621025	0.627198481420261	0.6332693886676412	0.06114527891532619
144	0.038977528842911474	0.6264911661625757	0.6332693886676412	0.06154968097371284
145	0.03908516499479237	0.6252964610857513	0.6332693886676412	0.06171964995343466
146	0.038942929079053064	0.6242394112845937	0.6332693886676412	0.06149504425120963
147	0.03890696475099879	0.628317630516959	0.6332693886676412	0.06143825273610113
148	0.03902701367685764	0.6253948420419463	0.6332693886676412	0.06162782281166
149	0.03919590683273621	0.6244973518995767	0.6332693886676412	0.061894523143147535
150	0.0392188417211288	0.6235226604710864	0.6332693886676412	0.06193073978144241
151	0.03839295787082004	0.6265618041635654	0.6332693886676412	0.060626580974640826
152	0.03885149118260787	0.6260881139407587	0.6332693886676412	0.06135065404684877
153	0.03882540279641495	0.6252784674581733	0.6332693886676412	0.06130945769872305
154	0.038551473848995856	0.6251615447690395	0.6332693886676412	0.060876894634218345
155	0.03833028748568976	0.6278582594531801	0.6332693886676412	0.06052761774311287
156	0.03756794044568814	0.6310693598844644	0.6332693886676412	0.05932379034573062
157	0.03705826673194118	0.6331309525833947	0.6332693886676412	0.05851896111686282
158	0.036904937048613216	0.6315543503276979	0.6332693886676412	0.058276837170763734
159	0.036878185216881465	0.6298101918148573	0.6332693886676412	0.05823459317127398
160	0.036800584627207596	0.6269998563329634	0.6332693886676412	0.0581120535521758
161	0.036614514435288945	0.6310277016303067	0.6332693886676412	0.057818228846215944
162	0.03677309745775854	0.6343805374433815	0.6332693886676412	0.05806864837589389
163	0.03623063708172823	0.6348495638148417	0.6332693886676412	0.05721204550555524
164	0.03588808478464213	0.6346759673520243	0.6332693886676412	0.05667111884272252
165	0.03621893288854268	0.6376959797219888	0.6332693886676412	0.05719356333446818
166	0.03690076485043917	0.6408175355708418	0.6332693886676412	0.058270248824242164
167	0.03698284917745637	0.6404183124991907	0.6332693886676412	0.058399868743483636
168	0.03777207705412633	0.6436041553354644	0.6332693886676412	0.059646143852928685
169	0.03782623836468219	0.6448911985972484	0.6332693886676412	0.059731670346905935
170	0.03711390136004279	0.6443166354088028	0.6332693886676412	0.058606814136600065
171	0.036406796763170164	0.6429754843179339	0.6332693886676412	0.057490220456996616
172	0.037887806238537394	0.6473517450780902	0.6332693886676412	0.059828892595378644
173	0.0373999968406899	0.6467917197288541	0.6332693886676412	0.059058589456498334
174	0.03690117337453307	0.6460530622240493	0.6332693886676412	0.05827089392741817
175	0.03605849103143125	0.6431484482741839	0.6332693886676412	0.056940208506361
176	0.03565643722375768	0.6430144350477347	0.6332693886676412	0.056305322603349854
177	0.03559270648149169	0.6426319091007954	0.6332693886676412	0.056204684954654915
178	0.03658577780889339	0.6460695756701809	0.6332693886676412	0.05777285064396932
179	0.03650745169605071	0.6453091118136871	0.6332693886676412	0.05764916534629929
180	0.03688891789089957	0.6466768907919203	0.6332693886676412	0.05825154120983414
181	0.03640726153934081	0.6451443573261332	0.6332693886676412	0.05749095438820972
182	0.036434158716156545	0.6452416204497659	0.6332693886676412	0.057533427903110425
183	0.035887671159852155	0.6436119428589291	0.6332693886676412	0.056670465685002634
184	0.03820205137387149	0.648652311106231	0.6332693886676412	0.060325119226505165
185	0.03768929716126943	0.6480247880211356	0.6332693886676412	0.05951542556093756
186	0.03785547251056496	0.6491701603095379	0.6332693886676412	0.05977783418555962
187	0.03719612629711826	0.6481747288384144	0.6332693886676412	0.058736656094141165
188	0.037897612951237676	0.650294052395565	0.6332693886676412	0.05984437844212218
189	0.03807748942822933	0.6501626588702306	0.6332693886676412	0.0601284226107028
190	0.03797095756783777	0.6499902189796356	0.6332693886676412	0.05996019742518467
191	0.03706272620860403	0.648039735776756	0.6332693886676412	0.05852600310680051
192	0.03877705979069004	0.6512326132909085	0.6332693886676412	0.06123311892948832
193	0.04043150949531178	0.6549425664996373	0.6332693886676412	0.06384567171386119
194	0.03991276072635109	0.653830010279713	0.6332693886676412	0.06302651200356459
195	0.038814887948662995	0.652455918689663	0.6332693886676412	0.06129285363110172
196	0.038864435434612744	0.652181988160994	0.6332693886676412	0.06137109440325399
197	0.03858608457602475	0.651812837709978	0.6332693886676412	0.06093154866873865
198	0.0396453932449844	0.6534511669253737	0.6332693886676412	0.0626043101947432
199	0.039351791026367065	0.6526102943838883	0.6332693886676412	0.06214068093384516
200	0.04113741594686263	0.6553682841867717	0.6332693886676412	0.0649603733940356
201	0.04241313362856406	0.6574752271478477	0.6332693886676412	0.06697486786436752
202	0.043470648289078956	0.6586334264654176	0.6332693886676412	0.06864479645943168
203	0.042953280255048736	0.6581873932743432	0.6332693886676412	0.06782781707705741
204	0.04392770839999516	0.65983634894919	0.6332693886676412	0.06936654319012053
205	0.04326145321350148	0.6585477048943816	0.6332693886676412	0.06831445509235942
206	0.044685561050744387	0.6610512453741151	0.6332693886676412	0.07056327346685742
207	0.04386217388758603	0.6603203437470955	0.6332693886676412	0.06926305719572089
208	0.04322549047376329	0.6595998922182341	0.6332693886676412	0.06825766608537165
209	0.0448811128691734	0.6611282423892368	0.6332693886676412	0.07087207067374665
210	0.046051773977364055	0.6637118670389713	0.6332693886676412	0.07272066959411078
211	0.04596062248333147	0.6641146156863483	0.6332693886676412	0.07257673164974818
212	0.04505567618535848	0.6628052879130631	0.6332693886676412	0.0711477247939503
213	0.043885786885982145	0.6614836599025176	0.6332693886676412	0.06930034464213575
214	0.04337821781336271	0.6611670015469856	0.6332693886676412	0.06849883886639103
215	0.042536234557906824	0.6601020084704844	0.6332693886676412	0.0671692573793917
216	0.044241344440784675	0.6625210242482612	0.6332693886676412	0.06986180799590783
217	0.04399992325092665	0.66227763569888	0.6332693886676412	0.06948057815252955
218	0.04238448024015	0.6602809119101196	0.6332693886676412	0.06692962110378377
219	0.041709280811808795	0.6596571424418372	0.6332693886676412	0.0658634090928704
220	0.040695571338141445	0.6584912257979416	0.6332693886676412	0.06426265356637932
221	0.040500426023086226	0.6581139164378114	0.6332693886676412	0.06395449827173325
222	0.0418920915680365	0.6605237445741639	0.6332693886676412	0.06615208680175559
223	0.041348228941643216	0.6597760133600425	0.6332693886676412	0.06529326962832877
224	0.040664717071526205	0.6584494626071612	0.6332693886676412	0.06421393138405475
225	0.042338459131898265	0.6610378918409909	0.6332693886676412	0.06685694885864563
226	0.043793588726763005	0.6627658581500573	0.6332693886676412	0.06915475390165622
227	0.045587245857402564	0.6654164123704263	0.6332693886676412	0.071987130079531
228	0.04495172545195716	0.6648799179749741	0.6332693886676412	0.07098357548362277
229	0.0434840382718511	0.6627966611586833	0.6332693886676412	0.06866594067232394
230	0.04501091056551898	0.6649723184877225	0.6332693886676412	0.07107703509910544
231	0.04449424005410323	0.6644981293965038	0.6332693886676412	0.07026115717943719
232	0.04412408266340029	0.6636341033708637	0.6332693886676412	0.06967663912546693
233	0.04581414013673389	0.6657291667896108	0.6332693886676412	0.07234542037966489
234	0.04734350270319788	0.667802411195977	0.6332693886676412	0.07476044721316093
235	0.04765855099768278	0.6683406660916901	0.6332693886676412	0.07525794211836666
236	0.0497727410130298	0.670894826059398	0.6332693886676412	0.07859647395518124
237	0.049903671916636236	0.6707041695101601	0.6332693886676412	0.07880322783583525
238	0.04877108339714454	0.6691212081546268	0.6332693886676412	0.07701474959930689
239	0.04680702757662996	0.6665958960374787	0.6332693886676412	0.07391329569096809
240	0.049468479884803906	0.6702279342535091	0.6332693886676412	0.078116013137604
241	0.04895673964858299	0.6696431804875485	0.6332693886676412	0.0773079206490383
242	0.04855475829917165	0.6693086386845657	0.6332693886676412	0.076673149165362
243	0.04949277998373149	0.670715861945906	0.6332693886676412	0.07815438558914269
244	0.04838234142952762	0.669371030861229	0.6332693886676412	0.07640088451349435
245	0.04869426600796039	0.6702023123869333	0.6332693886676412	0.07689344673743043
246	0.04831049082291877	0.6696336481365623	0.6332693886676412	0.07628742473177332
247	0.04733388537253778	0.668508145426161	0.6332693886676412	0.07474526042088547
248	0.04660624553016254	0.6679200925125398	0.6332693886676412	0.07359623939540035
249	0.04833546084603849	0.670066454724917	0.6332693886676412	0.07632685506516153
250	0.05034357730121477	0.6724812276170381	0.6332693886676412	0.07949788542145465
251	0.04932364433147022	0.6712905504559118	0.6332693886676412	0.07788730232996743
252	0.04877342488622162	0.6705690199841096	0.6332693886676412	0.07701844706063848
253	0.04775875785936489	0.6693298434828706	0.6332693886676412	0.0754161794553915
254	0.045696663017108785	0.6664949431754601	0.6332693886676412	0.07215991146082662
255	0.043712539549973214	0.6637774506149996	0.6332693886676412	0.06902676859518134
256	0.0433471157264939	0.6630853347961764	0.6332693886676412	0.06844972534941804
257	0.04278542817323826	0.6622562269089313	0.6332693886676412	0.06756276071271358
258	0.04204358085267813	0.6610849380074644	0.6332693886676412	0.0663913045617682
259	0.04121460091693734	0.659938504976067	0.6332693886676412	0.06508225670539715
260	0.040304838196350945	0.6587784093397924	0.6332693886676412	0.06364564420388262
261	0.04260840357768315	0.6620149767988862	0.6332693886676412	0.06728321996951178
262	0.04351815527454497	0.6634913002129631	0.6332693886676412	0.06871981506338784
263	0.04516637877088105	0.6658391602104857	0.6332693886676412	0.0713225359998977
264	0.04595421653073785	0.6670427584317087	0.6332693886676412	0.07256661596642563
265	0.046657774037878616	0.6681297535323414	0.6332693886676412	0.0736776084125014
266	0.04784459696474121	0.6696649605493922	0.6332693886676412	0.07555172857068493
267	0.04767861750283246	0.6696492380494803	0.6332693886676412	0.07528962927316804
268	0.046530952831514316	0.6681532053989072	0.6332693886676412	0.07347734418272216
269	0.04808737745399068	0.6703906715399929	0.6332693886676412	0.07593510489298004
270	0.04795189812607652	0.6701083533439278	0.6332693886676412	0.07572116856455716
271	0.047687541906202995	0.6697098285334278	0.6332693886676412	0.0753037218592463
272	0.04772052338725613	0.6699794170182587	0.6332693886676412	0.07535580314036196
273	0.047622086699851206	0.670071792777403	0.6332693886676412	0.07520036109758135
274	0.04735313857680413	0.6695228746517141	0.6332693886676412	0.0747756632867288
275	0.04917571492667435	0.6718132430162732	0.6332693886676412	0.07765370600043837
276	0.04866531377745378	0.6710634781313713	0.6332693886676412	0.0768477280732652
277	0.04777578481484625	0.6701784630650363	0.6332693886676412	0.07544306683663249
278	0.04914986634580671	0.6717887822933069	0.6332693886676412	0.07761288833053329
279	0.04719514175783168	0.669653084729541	0.6332693886676412	0.07452616943498135
280	0.04622897033893598	0.6684613471180484	0.6332693886676412	0.07300048157419833
281	0.04826808868794352	0.6712746886211295	0.6332693886676412	0.07622046723195722
282	0.05076350450785121	0.67446327051749	0.6332693886676412	0.08016099533036711
283	0.050208858119627865	0.6737705202305153	0.6332693886676412	0.07928514944526868
284	0.05002784329436223	0.6736625667481402	0.6332693886676412	0.07899930770318404
285	0.04844421948040713	0.6718859523325212	0.6332693886676412	0.07649859656461638
286	0.0495431974884771	0.6731750585618553	0.6332693886676412	0.07823400021389454
287	0.0513772329884215	0.6754723898885917	0.6332693886676412	0.08113013814944689
288	0.05081910909131911	0.674910665892736	0.6332693886676412	0.08024880090641885
289	0.05067588594835073	0.6747172059151778	0.6332693886676412	0.08002263626695993
290	0.050546998386143634	0.6746206301254029	0.6332693886676412	0.07981910904061118
291	0.05006191279110838	0.6739760877436527	0.6332693886676412	0.07905310707728268
292	0.04900074349357649	0.6726832169357345	0.6332693886676412	0.0773774074200412
293	0.04822306226921212	0.6716362563316897	0.6332693886676412	0.07614936570780786
294	0.046991063316936386	0.6701925570366004	0.6332693886676412	0.074203907780546
295	0.04610081595537689	0.6692662529873282	0.6332693886676412	0.07279811211524072
296	0.045393469644756775	0.6682924420605755	0.6332693886676412	0.07168113674381414
297	0.04481291847912761	0.6675075377936117	0.6332693886676412	0.07076438444847487
298	0.04402872400202459	0.6663797537464642	0.6332693886676412	0.06952605761452996
299	0.04423506621884982	0.6668035039953966	0.6332693886676412	0.06985189401293754
300	0.04382006921765241	0.6664381521275947	0.6332693886676412	0.0691965694249758
301	0.04509045418872238	0.6681538240817593	0.6332693886676412	0.07120264297566925
302	0.044703029589796356	0.667656785549719	0.6332693886676412	0.07059085815571903
303	0.044035172391493696	0.6667106379609955	0.6332693886676412	0.0695362403102113
304	0.045545141714350645	0.6683269635834874	0.6332693886676412	0.0719206431407884
305	0.04478253321651967	0.6673871859421693	0.6332693886676412	0.070716402873569
306	0.044316087130422566	0.6668856120874768	0.6332693886676412	0.06997983468561589
307	0.0433078742389457	0.6653930676035634	0.6332693886676412	0.068387758849457
308	0.04192889476571876	0.6636471649576554	0.6332693886676412	0.06621020298160078
309	0.04138361400444357	0.6627243311463157	0.6332693886676412	0.06534914642173385
310	0.04220308219153686	0.6637172005455316	0.6332693886676412	0.06664317421110387
311	0.04366807694178698	0.6656082326462733	0.6332693886676412	0.06895655738809965
312	0.04503656105519213	0.6671187264340993	0.6332693886676412	0.07111753996185764
313	0.044718984463090056	0.6664951785995474	0.6332693886676412	0.07061605260468373
314	0.04439980827338324	0.6662403256693216	0.6332693886676412	0.07011203931204954
315	0.043581937854576626	0.6652721417521835	0.6332693886676412	0.0688205345694512
316	0.04286308780971925	0.6641744203938439	0.6332693886676412	0.06768539357302661
317	0.042435951054175906	0.6637521265688757	0.6332693886676412	0.06701089901638617
318	0.04340420216321098	0.6648754010620481	0.6332693886676412	0.06853987093001714
319	0.04460047750455479	0.6665751393188851	0.6332693886676412	0.07042891746021608
320	0.045914989039829886	0.6685022480966144	0.6332693886676412	0.07250467156865442
321	0.045109013102441094	0.6676652495464922	0.6332693886676412	0.07123194948258531
322	0.04455315016723404	0.6670161865405779	0.6332693886676412	0.07035418253986832
323	0.0466933971152552	0.6698090922770669	0.6332693886676412	0.07373386105634312
324	0.04594195057774297	0.6691959005701021	0.6332693886676412	0.07254724671660182
325	0.045813881563095495	0.6692083882718776	0.6332693886676412	0.07234501206427332
326	0.04721386676110872	0.6708467236941615	0.6332693886676412	0.07455573821504892
327	0.04687553535215929	0.670422959939008	0.6332693886676412	0.074021476785389
328	0.04798231578787075	0.6718490067716278	0.6332693886676412	0.07576920130123851
329	0.04589349621612887	0.6692493178553647	0.6332693886676412	0.07247073210452488
330	0.048293062005458166	0.6723349716225759	0.6332693886676412	0.07625990276754688
331	0.047520880839356114	0.6713197539047927	0.6332693886676412	0.0750405462347344
332	0.04722186622701787	0.670894780503966	0.6332693886676412	0.07456837022608924
333	0.04627747726330592	0.6699600037724193	0.6332693886676412	0.07307707918848062
334	0.045392779587956206	0.6688864643984876	0.6332693886676412	0.07168004707042568
335	0.044315144715579576	0.6677524299005322	0.6332693886676412	0.06997834651192575
336	0.043776996915295234	0.6672111234385698	0.6332693886676412	0.06912855365928752
337	0.04244902457733709	0.6656482850620206	0.6332693886676412	0.06703154350575379
338	0.0412571395309768	0.6641630197788573	0.6332693886676412	0.06514942972023205
339	0.04096761415337206	0.6637526557550878	0.6332693886676412	0.06469223822671318
340	0.04203774949465508	0.6649380271581237	0.6332693886676412	0.06638209622464122
341	0.04120967965685911	0.6638664288792908	0.6332693886676412	0.06507448551012654
342	0.040615105751823796	0.6631539411501013	0.6332693886676412	0.06413558981158937
343	0.04023468350755113	0.6626380439862886	0.6332693886676412	0.06353486245751175
344	0.0414434643654102	0.6641679227439619	0.6332693886676412	0.06544365653391937
345	0.0411100163106999	0.6639811365263286	0.6332693886676412	0.06491710644216166
346	0.040577097438212056	0.6632908300850014	0.6332693886676412	0.06407557062498112
347	0.04005617798444797	0.6627297452042059	0.6332693886676412	0.06325298317154354
348	0.04073587886456788	0.6637099465085451	0.6332693886676412	0.06432630345558563
349	0.04206244584992916	0.6654600727783503	0.6332693886676412	0.06642109440727254
350	0.0412390446098645	0.6645308332972362	0.6332693886676412	0.06512085590719749
351	0.04045951067799579	0.6635042807199929	0.6332693886676412	0.06388988857193942
352	0.04155881133214425	0.6648423420290901	0.6332693886676412	0.0656258017138352
353	0.042464044589819734	0.6659296152195131	0.6332693886676412	0.06705526170965156
354	0.04256603522695199	0.6660365207137467	0.6332693886676412	0.06721631581862537
355	0.043658569907454495	0.667406919071685	0.6332693886676412	0.06894154476550551
356	0.04229667583087233	0.6657952987815381	0.6332693886676412	0.06679096856372904
357	0.04186110757312394	0.665165351246348	0.6332693886676412	0.06610315976459413
358	0.042995571433037776	0.6666131961082465	0.6332693886676412	0.0678945993639417
359	0.0424316463257346	0.6660657873126296	0.6332693886676412	0.06700410139041792
360	0.04186886403015098	0.6655549112011008	0.6332693886676412	0.06611540803865544
361	0.04143185362515089	0.6649788352978672	0.6332693886676412	0.06542532193498393
362	0.04075173757383072	0.6641880299096746	0.6332693886676412	0.06435134605127497
363	0.041965584373801025	0.665552675258518	0.6332693886676412	0.06626813979133583
364	0.041492926754535434	0.6651571674379576	0.6332693886676412	0.0655217629290971
365	0.04028854014852192	0.6635845119974414	0.6332693886676412	0.06361990784567444
366	0.03979930734816302	0.6630967965890785	0.6332693886676412	0.06284735700220447
367	0.03996238124304293	0.6633548383294267	0.6332693886676412	0.06310486809905853
368	0.039304875801603585	0.662536801220268	0.6332693886676412	0.06206659678324033
369	0.03886098522885523	0.662010657989697	0.6332693886676412	0.06136564615986932
370	0.03827234547738989	0.6613188244875455	0.6332693886676412	0.06043612112360664
371	0.03800815120189648	0.6608877164073241	0.6332693886676412	0.060018930145768194
372	0.03932702900410071	0.6628947862556425	0.6332693886676412	0.06210157905601959
373	0.039851463556450466	0.6635819929614695	0.6332693886676412	0.06292971722554824
374	0.037925433572298106	0.661092253349093	0.6332693886676412	0.0598883101741122
375	0.0378543057820656	0.6608787024711237	0.6332693886676412	0.05977599179664861
376	0.036576099441839996	0.6593153488072637	0.6332693886676412	0.05775756746870996
377	0.03562254779544233	0.6580207797724527	0.6332693886676412	0.056251807576535355
378	0.03642831052932115	0.6592757935612855	0.6332693886676412	0.05752419299149137
379	0.03567217649672255	0.6583397370558123	0.6332693886676412	0.056330176596368506
380	0.034894651034321024	0.6574243384884875	0.6332693886676412	0.05510238084891039
381	0.03458343282545938	0.65688136976686	0.6332693886676412	0.05461093405796977
382	0.033901530963660276	0.6561256948282378	0.6332693886676412	0.05353413818878402
383	0.03341969424032315	0.6554278071893631	0.6332693886676412	0.05277326654085725
384	0.033251290187131174	0.6549184873258707	0.6332693886676412	0.05250733855474965
385	0.03272863643783338	0.6540668695370302	0.6332693886676412	0.05168201246343577
386	0.03249211980370919	0.6537837479676851	0.6332693886676412	0.051308527437384205
387	0.03339359938088205	0.6547649857000812	0.6332693886676412	0.05273205997078128
388	0.03293658827761234	0.6539729995495803	0.6332693886676412	0.052010390628400405
389	0.03315623811565323	0.6543012332519389	0.6332693886676412	0.05235724118200607
390	0.03354640669018648	0.6550022407066892	0.6332693886676412	0.0529733590325059
391	0.032810657538383414	0.6539241997226833	0.6332693886676412	0.05181153254133279
392	0.031789512329428386	0.6523222442878002	0.6332693886676412	0.05019903519466102
393	0.03246153875696712	0.6532505598047558	0.6332693886676412	0.05126023669842016
394	0.031806998637956246	0.6523657650436907	0.6332693886676412	0.05022664794342289
395	0.03124709367468818	0.6516863097696675	0.6332693886676412	0.04934249820669541
396	0.032471099091220625	0.6538792713487006	0.6332693886676412	0.05127533348728219
397	0.033448376270452766	0.6552980023509547	0.6332693886676412	0.05281855852976889
398	0.03208136996291195	0.6532205419138635	0.6332693886676412	0.0506599095693053
399	0.0326918923516952	0.6543154370735224	0.6332693886676412	0.051623989627032
400	0.03378760001710837	0.6560268984351217	0.6332693886676412	0.0533542290559715
401	0.03333895645331126	0.655277722222591	0.6332693886676412	0.052645772952099136
402	0.03269782293494167	0.6545171970383175	0.6332693886676412	0.05163335465138434
403	0.03256238617976001	0.654535200524337	0.6332693886676412	0.05141948554985299
404	0.032558317633964294	0.6543434096260161	0.6332693886676412	0.051413060881507225
405	0.03168941575887504	0.652981125752475	0.6332693886676412	0.05004097201910797
406	0.031715212333875635	0.6528781254937083	0.6332693886676412	0.0500817075661946
407	0.031363291363259646	0.652194728746429	0.6332693886676412	0.04952598676725245
408	0.030953060055004065	0.6515866634518058	0.6332693886676412	0.048878187717437835
409	0.03079374267894704	0.6512524521792771	0.6332693886676412	0.048626608565013905
410	0.031193417157634882	0.6518310100354314	0.6332693886676412	0.049257737253436275
411	0.030214335413950758	0.6504407557889798	0.6332693886676412	0.047711662610946365
412	0.029892712152475992	0.6500973205865165	0.6332693886676412	0.04720378513063512
413	0.030780374104586807	0.6515645904006375	0.6332693886676412	0.04860549815829054
414	0.030469661110367363	0.6508533212637926	0.6332693886676412	0.04811484915522857
415	0.03129567678789379	0.6524982990999918	0.6332693886676412	0.04941921613128644
416	0.03048555919149753	0.6514063401153115	0.6332693886676412	0.04813995392330146
417	0.029947471296971243	0.6506298038013608	0.6332693886676412	0.04729025566825334
418	0.030920327624892226	0.6519457096446264	0.6332693886676412	0.04882649971435797
419	0.03062045184819421	0.6514654046184478	0.6332693886676412	0.048352963835213494
420	0.032228412551880165	0.6539081691128735	0.6332693886676412	0.050892105521927584
421	0.032806500209475516	0.6548171916083856	0.6332693886676412	0.05180496767497056
422	0.03225557637161048	0.6539651721959694	0.6332693886676412	0.05093500009446877
423	0.03309519714704617	0.6551946081149409	0.6332693886676412	0.052260850973195425
424	0.03305296505907661	0.6550542489104088	0.6332693886676412	0.05219416199576291
425	0.03262399187254782	0.6547088689665411	0.6332693886676412	0.05151676751845946
426	0.03238974353547384	0.6541470816456333	0.6332693886676412	0.05114686437571191
427	0.03220082858763152	0.653860086844553	0.6332693886676412	0.05084854749631911
428	0.03317119670617949	0.6553337503418653	0.6332693886676412	0.052380862394074655
429	0.03409766093635223	0.6568291872389735	0.6332693886676412	0.05384384836300323
430	0.03393563059392402	0.6565378458219749	0.6332693886676412	0.0535879851469253
431	0.03481342741840491	0.6580026354747004	0.6332693886676412	0.054974120084424365
432	0.03423279564852158	0.6572331413954275	0.6332693886676412	0.05405724050635895
433	0.03394809692189412	0.6569078577083536	0.6332693886676412	0.053607670810235715
434	0.03336001643309709	0.6562420441849183	0.6332693886676412	0.052679028909457415
435	0.032167129178207236	0.6544926271434194	0.6332693886676412	0.05079533252962826
436	0.03202871415899763	0.6544162231178552	0.6332693886676412	0.05057676043110819
437	0.031913776901142055	0.6542781214640676	0.6332693886676412	0.050395262225269764
438	0.0316309096573673	0.65393050091961	0.6332693886676412	0.04994858463617946
439	0.032701649472711154	0.6553342193293816	0.6332693886676412	0.05163939716320942
440	0.030847457759476678	0.6525611883661275	0.6332693886676412	0.04871143041412089
441	0.03097979894198531	0.6527313097292399	0.6332693886676412	0.048920411275784
442	0.030583586496864157	0.6521121947141333	0.6332693886676412	0.048294749508120224
443	0.03125421041556956	0.653126851094861	0.6332693886676412	0.0493537363006389
444	0.03225077207278426	0.6544076662034567	0.6332693886676412	0.05092741359350694
445	0.0327748939430927	0.6553982254467527	0.6332693886676412	0.05175505800469688
446	0.031218596800031417	0.6532433991020863	0.6332693886676412	0.049297498598050625
447	0.03160721105222534	0.6538292333800514	0.6332693886676412	0.04991116200756982
448	0.031483382846191545	0.6535892996143073	0.6332693886676412	0.04971562404497491
449	0.03236817493699598	0.6546956584212617	0.6332693886676412	0.05111280525511675
450	0.03153727708458056	0.6534783042633601	0.6332693886676412	0.04980072880347652
451	0.031042647795141758	0.6528204489237167	0.6332693886676412	0.04901965632738625
452	0.03106716520668583	0.6527362157151662	0.6332693886676412	0.04905837193875609
453	0.03249897597101266	0.6548662081691986	0.6332693886676412	0.05131935405781804
454	0.03199813381509209	0.6541717878848025	0.6332693886676412	0.05052847080199809
455	0.03184599326524479	0.6539664929386351	0.6332693886676412	0.05028822462466842
456	0.030715028014236583	0.6523484579220171	0.6332693886676412	0.048502309702446005
457	0.03066177162161359	0.6523182789456694	0.6332693886676412	0.04841821217053303
458	0.030676876709441084	0.652388429600045	0.6332693886676412	0.04844206471748666
459	0.030351446865196953	0.6522552741470667	0.6332693886676412	0.04792817623642678
460	0.0299185769867251	0.6516985070660198	0.6332693886676412	0.04724462846636547
461	0.030487746853854903	0.6526339728963928	0.6332693886676412	0.04814340847581343
462	0.03021376419631047	0.652287321368447	0.6332693886676412	0.04771076059728439
463	0.031049773352714447	0.6535012816069617	0.6332693886676412	0.049030908343826965
464	0.03021315692430334	0.6522881572135278	0.6332693886676412	0.04770980164992645
465	0.0297643279655813	0.651881338888948	0.6332693886676412	0.04700105278766682
466	0.029443650190844585	0.6515924042573852	0.6332693886676412	0.04649466833189611
467	0.03008716945568322	0.652399675134658	0.6332693886676412	0.04751085398109125
468	0.030635565657004864	0.6531981029407865	0.6332693886676412	0.04837683015353097
469	0.030455469413832887	0.6526669039599404	0.6332693886676412	0.048092438950679856
470	0.030069703060608795	0.6520296131988326	0.6332693886676412	0.04748327267779918
471	0.03051475654101532	0.6528286131311416	0.6332693886676412	0.04818605965656487
472	0.031262236781402164	0.6542367618128332	0.6332693886676412	0.04936641078953135
473	0.03236065442478948	0.6557483337258017	0.6332693886676412	0.051100929563126764
474	0.031674918030148706	0.6549267013057475	0.6332693886676412	0.05001807855704306
475	0.031253637255400535	0.6543941023337853	0.6332693886676412	0.04935283121951657
476	0.031653505391351734	0.6551240127441733	0.6332693886676412	0.04998426571344103
477	0.03155123654164495	0.6549655743461584	0.6332693886676412	0.049822772277098
478	0.031180154651695043	0.6545409530227404	0.6332693886676412	0.04923679434007717
479	0.03091713439559745	0.6541772774890947	0.6332693886676412	0.04882145726425392
480	0.03176294651800179	0.6553834719604399	0.6332693886676412	0.050157084941100695
481	0.03260565944920965	0.6565276038644969	0.6332693886676412	0.05148781866404423
482	0.032532538630158106	0.6562415263054378	0.6332693886676412	0.05137235308121322
483	0.03301673091386592	0.6570476005830865	0.6332693886676412	0.05213694441054705
484	0.032531525522818565	0.6564965076993469	0.6332693886676412	0.051370753276520825
485	0.03345024821817806	0.6578595308451767	0.6332693886676412	0.05282151453515742
486	0.03217434006397319	0.6561476186771525	0.6332693886676412	0.05080671928839948
487	0.0319200291892224	0.6558394198289106	0.6332693886676412	0.05040513525591395
488	0.03138616417078675	0.6552259115489185	0.6332693886676412	0.049562105373230275
489	0.032521704003101615	0.6567308869567551	0.6332693886676412	0.051355244047916526
490	0.03319857648826973	0.6576985485809725	0.6332693886676412	0.052424097994247666
491	0.03149453676568058	0.655413193051383	0.6332693886676412	0.04973323727512409
492	0.03232880132758751	0.6566158406130918	0.6332693886676412	0.051050630120627286
493	0.0320602166063065	0.6562732106586516	0.6332693886676412	0.05062650615997589
494	0.03179852450171326	0.655959963856416	0.6332693886676412	0.05021326637722905
495	0.0317714700993223	0.6557532223171466	0.6332693886676412	0.05017054458635285
496	0.032043979695744775	0.656168196890723	0.6332693886676412	0.05060086634404244
497	0.03159665173744972	0.6555464681882973	0.6332693886676412	0.0498944877217689
498	0.03131880501242172	0.6550755734832786	0.6332693886676412	0.049455738067987955
499	0.03108625851475819	0.6548559139381673	0.6332693886676412	0.04908852231143166

